Exact tunneling splittings from path-integral hybrid Monte Carlo with enveloping bridging potentials

A path-integral hybrid Monte Carlo approach with enveloping bridging potentials (PIHMC-EBP) is proposed for calculating numerically exact tunneling splittings in molecular systems. The central idea is to construct an approximately barrierless bridging potential that smoothly connects symmetry-related regions of ring-polymer phase space, enabling direct sampling of the free-energy profile from which the relevant splittings are obtained. Two tailored nonlocal updates are designed to enhance the sampling of slow collective motions. Compared with path-integral molecular dynamics using thermodynamic integration, PIHMC-EBP requires neither quadrature nor time-step convergence checks, thereby substantially reducing the manual effort required to analyze the results. Applications to malonaldehyde (and its deuterated isotopologue) and the HCl dimer using state-of-the-art potential energy surfaces provide the most precise tunneling splittings reported to date for both systems, while simultaneously reducing the overall computational cost by several times and three orders of magnitude, respectively. Finally, application to the water dimer yields the first numerically exact path-integral calculations of the ground-state tunneling splittings on three different potential energy surfaces, all obtained simultaneously by reweighting a single set of trajectories.

==> ebp_grid/deuterated_malonaldehyde/T_25_N_1024/deuterated_malonaldehyde_T_25_N_1024_pair_1_2_window_1.csv <==
lambda,bias*betaN
0.0,2.70805020110221
0.0009055270167174466,0.46008158105772723
0.0018110540334348932,0.8938875193109972
0.002683037017792405,1.2891694245553662
0.0035540616012253463,1.663977490930769
0.004443459726376615,2.027751198675926
0.005333938648099551,2.37432719039988
0.00625583795817586,2.715983679977871
0.007180593667193385,3.0424972201918603
0.0081444278749344,3.3668285961392073
0.00911314689501585,3.677573002032762
0.010126903878481277,3.9876087450785995
0.011147925049589278,4.285330542683933
0.012219413742902292,4.5832194183842905
0.013300995940656306,4.869893458463361
0.014438400521835072,5.157273836511434


==> ebp_grid/deuterated_malonaldehyde/T_25_N_1024/deuterated_malonaldehyde_T_25_N_1024_pair_1_2_window_2.csv <==
lambda,bias*betaN
0.014438400521835072,5.157273836511434
0.015589279471426711,5.434426532158442
0.016801516740692742,5.712620004158695
0.018031284958437168,5.981501332349296
0.019328378830207577,6.251641692916468
0.02064791458665331,6.513345370113976
0.022041327757810553,6.776449773764206
0.02346315531924146,7.031973728407376
0.02496615759267087,7.288990033157086
0.026504876739379627,7.539280598304831
0.028132992376206967,7.791122734550948
0.029805806258093596,8.037108278589402
0.031577425077537025,8.284691040398666
0.0334048901660343,8.527319171601698
0.035341989586758916,8.771577860719377
0.03734885630981003,9.011829996934619


==> ebp_grid/deuterated_malonaldehyde/T_25_N_1024/deuterated_malonaldehyde_T_25_N_1024_pair_1_2_window_3.csv <==
lambda,bias*betaN
0.03734885630981003,9.011829996934619
0.039477967543380454,9.253739583941568
0.041694396284464676,9.492654972297522
0.04404789425623191,9.733246021259621
0.04651104761254556,9.971937783801405
0.04912887797731349,10.212308137489508
0.05188510356017209,10.451978479655498
0.054817148311349595,10.693303345048392
0.05792501223084596,10.935259090682548
0.06123438651104586,11.178801505467016
0.06476897825320856,11.424473263574189
0.06853670572314413,11.671596626080756
0.07259585285279578,11.92256293137663
0.0769276028600828,12.17474490742165
0.08164099689605937,12.4327597138672
0.08667702544089632,12.691606124148244


==> ebp_grid/deuterated_malonaldehyde/T_25_N_1024/deuterated_malonaldehyde_T_25_N_1024_pair_1_2_window_4.csv <==
lambda,bias*betaN
0.08667702544089632,12.691606124148244
0.0922200510710852,12.958630761942398
0.09815013201579904,13.225876694082766
0.10476500313236477,13.50408990892933
0.11185127495042725,13.781562343931263
0.11988034817148317,14.073323368994986
0.12849287729474634,14.362811824276879
0.13843144255938977,14.670476878958697
0.14910367475904324,14.973387546963583
0.16168344098972273,15.298778136534864
0.17519676579495444,15.615305335728248
0.191510766323843,15.958327349650595
0.20901160122754217,16.285557618774224
0.23066635644307806,16.64085804468095
0.25378064020518,16.968683919178886
0.2829415422316272,17.318353598776486


==> ebp_grid/deuterated_malonaldehyde/T_25_N_1024/deuterated_malonaldehyde_T_25_N_1024_pair_1_2_window_5.csv <==
lambda,bias*betaN
0.2829415422316272,17.318353598776486
0.313724146875934,17.621831589497976
0.3526152646095379,17.923393302397795
0.392963757850669,18.152772979370344
0.442347979238469,18.331593232770924
0.49267469231821975,18.408189012826707
0.5505413389335756,18.3697130725362
0.6088252583609832,18.190761485284956
0.6716991787209626,17.822687696897372
0.7347124676081535,17.232189188809794
0.8000950214579369,16.29978896084707
0.8655290454035108,14.851121554830362
0.9327645227017554,12.24421006929077
1.0,5.091093986451126


==> ebp_grid/deuterated_malonaldehyde/T_25_N_512/deuterated_malonaldehyde_T_25_N_512_pair_1_2_window_1.csv <==
lambda,bias*betaN
0.0,2.70805020110221
0.0009055270167174466,0.22870132249347086
0.0018110540334348932,0.45054151359449746
0.002683037017792405,0.6580337913050069
0.0035540616012253463,0.8596017898998838
0.004443459726376615,1.0598342892521089
0.005333938648099551,1.2549218977469287
0.00625583795817586,1.4514773547481177
0.007180593667193385,1.6433589055156563
0.0081444278749344,1.837973042404558
0.00911314689501585,2.028291454870601
0.010126903878481277,2.222041101203013
0.011147925049589278,2.411826841347928
0.012219413742902292,2.605473848231046
0.013300995940656306,2.795465283863411
0.014438400521835072,2.989587929287815


==> ebp_grid/deuterated_malonaldehyde/T_25_N_512/deuterated_malonaldehyde_T_25_N_512_pair_1_2_window_2.csv <==
lambda,bias*betaN
0.014438400521835072,2.989587929287815
0.015589279471426711,3.1803520630226387
0.016801516740692742,3.3754085271659626
0.018031284958437168,3.5674009860148264
0.019328378830207577,3.7637754083863175
0.02064791458665331,3.9573878669574896
0.022041327757810553,4.15541269699345
0.02346315531924146,4.3509923073074805
0.02496615759267087,4.550963168416542
0.026504876739379627,4.748828345199204
0.028132992376206967,4.951016869593362
0.029805806258093596,5.151471432125868
0.031577425077537025,5.356143772819097
0.0334048901660343,5.559500088504729
0.035341989586758916,5.766929101831446
0.03734885630981003,5.973518409551815


==> ebp_grid/deuterated_malonaldehyde/T_25_N_512/deuterated_malonaldehyde_T_25_N_512_pair_1_2_window_3.csv <==
lambda,bias*betaN
0.03734885630981003,5.973518409551815
0.039477967543380454,6.18400044199722
0.041694396284464676,6.3941960270008025
0.04404789425623191,6.60807028662108
0.04651104761254556,6.822309058413458
0.04912887797731349,7.039977792945679
0.05188510356017209,7.258784934278069
0.054817148311349595,7.480735085606003
0.05792501223084596,7.704751022367555
0.06123438651104586,7.931577035699162
0.06476897825320856,8.161587627366096
0.06853670572314413,8.394014956435608
0.07259585285279578,8.630984562996442
0.0769276028600828,8.869892166400989
0.08164099689605937,9.114997724400045
0.08667702544089632,9.36143869581501


==> ebp_grid/deuterated_malonaldehyde/T_25_N_512/deuterated_malonaldehyde_T_25_N_512_pair_1_2_window_4.csv <==
lambda,bias*betaN
0.08667702544089632,9.36143869581501
0.0922200510710852,9.61610701411522
0.09815013201579904,9.871316807039811
0.10476500313236477,10.137241528210819
0.11185127495042725,10.402610051925539
0.11988034817148317,10.68172392628568
0.12849287729474634,10.958678104124058
0.13843144255938977,11.252980709704511
0.14910367475904324,11.542651253201745
0.16168344098972273,11.85368967929954
0.17519676579495444,12.156098615171938
0.191510766323843,12.483618774078154
0.20901160122754217,12.795845868678544
0.23066635644307806,13.134615443391647
0.25378064020518,13.447006992459627
0.2829415422316272,13.780172593952653


==> ebp_grid/deuterated_malonaldehyde/T_25_N_512/deuterated_malonaldehyde_T_25_N_512_pair_1_2_window_5.csv <==
lambda,bias*betaN
0.2829415422316272,13.780172593952653
0.313724146875934,14.069599249125151
0.3526152646095379,14.358140042041322
0.392963757850669,14.579411440281143
0.442347979238469,14.755586895573197
0.49267469231821975,14.83761496459647
0.5505413389335756,14.81573000574935
0.6088252583609832,14.665688470949013
0.6716991787209626,14.34553284738042
0.7347124676081535,13.827486989481285
0.8000950214579369,13.012290190865121
0.8655290454035108,11.758366077175191
0.9327645227017554,9.511289536863194
1.0,5.071118849450109


==> ebp_grid/deuterated_malonaldehyde/T_25_N_768/deuterated_malonaldehyde_T_25_N_768_pair_1_2_window_1.csv <==
lambda,bias*betaN
0.0,2.70805020110221
0.0009055270167174466,0.3460347927954397
0.0018110540334348932,0.6769763454822253
0.002683037017792405,0.9824138214347524
0.0035540616012253463,1.2754262655040307
0.004443459726376615,1.562967047480777
0.005333938648099551,1.8398120158241547
0.00625583795817586,2.1155112143969355
0.007180593667193385,2.3815946365254987
0.0081444278749344,2.648443121711369
0.00911314689501585,2.9065145809164434
0.010126903878481277,3.16636374429428
0.011147925049589278,3.4181379107225265
0.012219413742902292,3.6722737534530445
0.013300995940656306,3.9189530862201707
0.014438400521835072,4.168328171769499


==> ebp_grid/deuterated_malonaldehyde/T_25_N_768/deuterated_malonaldehyde_T_25_N_768_pair_1_2_window_2.csv <==
lambda,bias*betaN
0.014438400521835072,4.168328171769499
0.015589279471426711,4.4108128622762415
0.016801516740692742,4.656167052033037
0.018031284958437168,4.895167259796544
0.019328378830207577,5.137114710385534
0.02064791458665331,5.3732362457454705
0.022041327757810553,5.612315013135989
0.02346315531924146,5.846102943564652
0.02496615759267087,6.082810320260418
0.026504876739379627,6.31478312613822
0.028132992376206967,6.5496036121227235
0.029805806258093596,6.780280237132379
0.031577425077537025,7.0137147776167765
0.0334048901660343,7.243646563291939
0.035341989586758916,7.476228929955605
0.03734885630981003,7.706011652759498


==> ebp_grid/deuterated_malonaldehyde/T_25_N_768/deuterated_malonaldehyde_T_25_N_768_pair_1_2_window_3.csv <==
lambda,bias*betaN
0.03734885630981003,7.706011652759498
0.039477967543380454,7.938325661531438
0.041694396284464676,8.168622174306002
0.04404789425623191,8.401318044682139
0.04651104761254556,8.632875852210866
0.04912887797731349,8.866685057749974
0.05188510356017209,9.100355545681428
0.054817148311349595,9.33610628593138
0.05792501223084596,9.57286598529595
0.06123438651104586,9.811500030347297
0.06476897825320856,10.052475690580273
0.06853670572314413,10.295066563187175
0.07259585285279578,10.54156361960493
0.0769276028600828,10.789333779737733
0.08164099689605937,11.042865204752442
0.08667702544089632,11.297199954274461


==> ebp_grid/deuterated_malonaldehyde/T_25_N_768/deuterated_malonaldehyde_T_25_N_768_pair_1_2_window_4.csv <==
lambda,bias*betaN
0.08667702544089632,11.297199954274461
0.0922200510710852,11.559516356485936
0.09815013201579904,11.821962822592905
0.10476500313236477,12.095060178782607
0.11185127495042725,12.367290372406227
0.11988034817148317,12.653377599637707
0.12849287729474634,12.937072400291452
0.13843144255938977,13.238413915169676
0.14910367475904324,13.534959841024008
0.16168344098972273,13.8534111277199
0.17519676579495444,14.163157476150218
0.191510766323843,14.49890126017085
0.20901160122754217,14.819376105075834
0.23066635644307806,15.167703946590171
0.25378064020518,15.489586973854129
0.2829415422316272,15.833635322784131


==> ebp_grid/deuterated_malonaldehyde/T_25_N_768/deuterated_malonaldehyde_T_25_N_768_pair_1_2_window_5.csv <==
lambda,bias*betaN
0.2829415422316272,15.833635322784131
0.313724146875934,16.13305758098344
0.3526152646095379,16.431728778946336
0.392963757850669,16.660278020588763
0.442347979238469,16.840647106190602
0.49267469231821975,16.921491826959787
0.5505413389335756,16.891220665622946
0.6088252583609832,16.724394454733677
0.6716991787209626,16.3745513952462
0.7347124676081535,15.80963475487347
0.8000950214579369,14.91607693886766
0.8655290454035108,13.529575884628784
0.9327645227017554,11.042691289557032
1.0,5.012957325911174


==> ebp_grid/hcl_dimer/T_10_N_128/hcl_dimer_T_10_N_128_pair_1_2_window_1.csv <==
lambda,bias*betaN
0.0,2.3978952727983707
0.0023145688908845666,0.0909385844878674
0.00431076340755263,0.16551511167355137
0.006293275073276043,0.23617456814646332
0.008327659908645025,0.3052848490113984
0.010452280703778655,0.37393484478163863
0.012698301050328627,0.4427660886454081
0.015096048947929135,0.5122155122289413
0.017677948843364228,0.5826042763555819
0.02048087709031173,0.6541849480507551
0.023548519159990157,0.7271681451713508
0.026933888642710076,0.8017334910715714


==> ebp_grid/hcl_dimer/T_10_N_128/hcl_dimer_T_10_N_128_pair_1_2_window_2.csv <==
lambda,bias*betaN
0.026933888642710076,0.8017334910715714
0.03070288010679929,0.8780423421589472
0.0349390904505876,0.9562477521948978
0.03975028836110649,1.036498565555144
0.04527860383243312,1.1189570055607003
0.05171527360275291,1.2038115312227564
0.05932366894349261,1.291297641827306
0.06847578282920141,1.3817219707295703
0.07971200951336656,1.47548787434628
0.0938414479656517,1.5731066180096178
0.11211283418718376,1.6751517207919076
0.1365055295376109,1.7820566067276111


==> ebp_grid/hcl_dimer/T_10_N_128/hcl_dimer_T_10_N_128_pair_1_2_window_3.csv <==
lambda,bias*betaN
0.1365055295376109,1.7820566067276111
0.1701912895452248,1.8934934242083408
0.21809658305400303,2.0068094358739614
0.28693027052554154,2.113937790514024
0.3830679285421103,2.1978379496854394
0.5081335503698686,2.2320887087206067
0.6573904224030483,2.178397590371425
0.823554943556625,1.9379931653521325
1.0,2.349250378326175


==> ebp_grid/hcl_dimer/T_10_N_256/hcl_dimer_T_10_N_256_pair_1_2_window_1.csv <==
lambda,bias*betaN
0.0,2.3978952727983707
0.0011542889805980124,0.10196771232518032
0.002165070781753835,0.18713360013344094
0.003172816822118353,0.2683195462224415
0.004210196651860295,0.34812798366669995
0.005296874885291274,0.42777431626860185
0.006449258173109124,0.5079883587043206
0.007683333421315815,0.5892563753363262
0.009016812227638366,0.6719600067792957
0.01046999569984262,0.7563973139467866
0.012067148735236882,0.8428146974045752
0.013838229003406689,0.9314300960781026


==> ebp_grid/hcl_dimer/T_10_N_256/hcl_dimer_T_10_N_256_pair_1_2_window_2.csv <==
lambda,bias*betaN
0.013838229003406689,0.9314300960781026
0.01582092674725996,1.0224387791174898
0.018063851017719873,1.1160319906519458
0.020630758148077598,1.2124016858483397
0.02360756175618423,1.3117727466415001
0.02711297724097058,1.414434391218867
0.03131561830665282,1.5207827058909427
0.036463594980465544,1.6314002479963623
0.042936521914852005,1.747154320978444
0.0513434233438303,1.869339920097561
0.06271643933794982,1.999846756579739
0.07891772613380475,2.1412972857133763


==> ebp_grid/hcl_dimer/T_10_N_256/hcl_dimer_T_10_N_256_pair_1_2_window_3.csv <==
lambda,bias*betaN
0.07891772613380475,2.1412972857133763
0.10351953757854711,2.2967994821337676
0.1435593498156447,2.4677974858719836
0.2113503934825101,2.645527783844683
0.31927458622753385,2.796606418074452
0.46506471662662396,2.8731530538697587
0.6337722395260762,2.8362358221782618
0.811771118912382,2.608252580216943
1.0,2.6210468919106655


==> ebp_grid/hcl_dimer/T_10_N_512/hcl_dimer_T_10_N_512_pair_1_2_window_1.csv <==
lambda,bias*betaN
0.0,2.3978952727983707
0.0005665892308038852,0.10227600605733222
0.001072468282575212,0.18955782854955316
0.0015784339344512518,0.27315291450619306
0.0021003765747826244,0.3556244547422054
0.0026483712631417654,0.43823727306486404
0.0032303839363791668,0.5216881438676086
0.003854909775118391,0.6065309818654026
0.004531002306076703,0.6931606827362895
0.005269363155193155,0.7819218432240245
0.006082751026090839,0.8730964219545001
0.006987139049348529,0.9669527272916696


==> ebp_grid/hcl_dimer/T_10_N_512/hcl_dimer_T_10_N_512_pair_1_2_window_2.csv <==
lambda,bias*betaN
0.006987139049348529,0.9669527272916696
0.008002650996059785,1.0637275236745793
0.00915572136540145,1.1636799438367458
0.010480783303188211,1.2670301396838326
0.01202548000327598,1.3740918022800148
0.013856193372016355,1.4852400883132955
0.016069061551334682,1.6010098256807659
0.018809010958089706,1.7222211681950181
0.022305186935195464,1.850178867569836
0.02694174703470432,1.9869998208208948
0.033413028488633166,2.136192308203177
0.04310191641109333,2.3036932577093197


==> ebp_grid/hcl_dimer/T_10_N_512/hcl_dimer_T_10_N_512_pair_1_2_window_3.csv <==
lambda,bias*betaN
0.04310191641109333,2.3036932577093197
0.059115769543784356,2.4995472945802124
0.08937692011205547,2.738864480164379
0.1535554188814188,3.0255903225773295
0.27450282496557527,3.287038595653751
0.4379333396113864,3.4188431826651406
0.6167967912401802,3.3937818235598023
0.8053383903864488,3.143990968371087
1.0,2.625289618456914


==> ebp_grid/hcl_dimer/T_20_N_128/hcl_dimer_T_20_N_128_pair_1_2_window_1.csv <==
lambda,bias*betaN
0.0,2.3978952727983707
0.0010816469284089425,0.09667775484954433
0.002063046294393057,0.18060202449449925
0.003052520471343405,0.2616626352530247
0.004077537327235729,0.34198239629948723
0.005155465345741578,0.4225708261695331
0.0063010726864029245,0.5040250267200932
0.007529597693987972,0.5867773415995483
0.008857385749832478,0.6711266964920384
0.010303531856364432,0.7573165451240698
0.01189111114965317,0.8455564003599818
0.013648187393957872,0.9360088951804943


==> ebp_grid/hcl_dimer/T_20_N_128/hcl_dimer_T_20_N_128_pair_1_2_window_2.csv <==
lambda,bias*betaN
0.013648187393957872,0.9360088951804943
0.015609923979236206,1.028812094037372
0.0178216824521977,1.124105875895836
0.020342487553321992,1.2220194455076907
0.023251407996710778,1.3227077060146417
0.026657059913815204,1.4263826969428557
0.030713059058516838,1.5333632918153999
0.03564471402073945,1.6441619367397013
0.041796362168892646,1.75960326283432
0.049723287979051546,1.8810326633658079
0.060380228903749764,2.010614971168039
0.07554679131612355,2.1517938624019477


==> ebp_grid/hcl_dimer/T_20_N_128/hcl_dimer_T_20_N_128_pair_1_2_window_3.csv <==
lambda,bias*betaN
0.07554679131612355,2.1517938624019477
0.09886496778920728,2.3097449226234232
0.13834278366750935,2.490039651515257
0.20940042388405586,2.685467122467026
0.3233321563932943,2.8479482337290882
0.46946526699404256,2.925199074358545
0.635319422066125,2.8919854006313983
0.8138703158750978,2.6739132284138805
1.0,2.9668945311015906


==> ebp_grid/hcl_dimer/T_20_N_256/hcl_dimer_T_20_N_256_pair_1_2_window_1.csv <==
lambda,bias*betaN
0.0,2.3978952727983707
0.0005626683107726844,0.10324532947408649
0.001062137170406877,0.19077232553779488
0.0015604832095927489,0.27434416183038657
0.002073754510016789,0.35660951275120567
0.0026117139466824333,0.4388196009696159
0.0031826647896073842,0.5217479419336666
0.003794615025368668,0.605900228840154
0.004456755195455217,0.6917123146078499
0.005179104138788876,0.7794657151350002
0.005974376893496795,0.8694677504538184
0.006857983964600685,0.9619577376264257


==> ebp_grid/hcl_dimer/T_20_N_256/hcl_dimer_T_20_N_256_pair_1_2_window_2.csv <==
lambda,bias*betaN
0.006857983964600685,0.9619577376264257
0.007849489826344924,1.0571584354967918
0.008974327555875712,1.1552926098818297
0.010266354024433362,1.2566036900565845
0.011771474517142432,1.3613643552931425
0.013554160164362047,1.4699467205135583
0.0157075541147159,1.582876296754641
0.018372437118043802,1.700986050594281
0.021770690562391018,1.8255716495061414
0.0262750237645732,1.9587630850106006
0.03255992410812063,2.1040884164509954
0.0419711019178549,2.2675227200083334


==> ebp_grid/hcl_dimer/T_20_N_256/hcl_dimer_T_20_N_256_pair_1_2_window_3.csv <==
lambda,bias*betaN
0.0419711019178549,2.2675227200083334
0.05754750290414811,2.4593122476237284
0.08712369916898861,2.695377154083257
0.1506097419941248,2.9816935833676386
0.27188662797004154,3.245118428586455
0.4367136358181108,3.377019171141283
0.6172411242039003,3.3487959326951504
0.8052479700553777,3.0982893229606763
1.0,2.947714258137267


==> ebp_grid/malonaldehyde/T_50_N_256/malonaldehyde_T_50_N_256_pair_1_2_window_1.csv <==
lambda,bias*betaN
0.0,2.4849066497880004
0.0015054732355621785,0.25619455883743086
0.003010946471124357,0.5123891176748617
0.004492286242155667,0.7456538125228742
0.005972764103739444,0.9780995836569788
0.007509479695072558,1.2027824640707245
0.009050361044164882,1.4268903155422215
0.010669572784783726,1.6468741939528093
0.012297822647501785,1.866382229317908
0.014019126267598919,2.083581227096145
0.0157553184888767,2.300410778860484
0.017597447822562774,2.5160456935480977
0.019461647388000568,2.7314317255113925


==> ebp_grid/malonaldehyde/T_50_N_256/malonaldehyde_T_50_N_256_pair_1_2_window_2.csv <==
lambda,bias*betaN
0.019461647388000568,2.7314317255113925
0.021444595346683224,2.946390843832618
0.023458521147081933,3.161238593377652
0.025604793485245775,3.376230681374193
0.027793176085425798,3.5912686952416686
0.03012893721454749,3.80690625314398
0.032520842545170764,4.022772208773848
0.035077081652415375,4.239613835605865
0.037707270959139595,4.456894514478849
0.04052135936390299,4.675482304599475
0.043432236767634386,4.894758048008334
0.04654983667650895,5.11564035305144
0.049793767005193224,5.33750444575992


==> ebp_grid/malonaldehyde/T_50_N_256/malonaldehyde_T_50_N_256_pair_1_2_window_3.csv <==
lambda,bias*betaN
0.049793767005193224,5.33750444575992
0.05327145380005568,5.561261368564934
0.056914145159279214,5.78635440673221
0.06082299922894809,6.013624549119329
0.0649481105008538,6.242663588685071
0.06937875427492685,6.474172030892579
0.07409456171768938,6.70798524889907
0.07916438829735817,6.944570734467669
0.08461352109514074,7.184126506709953
0.09047727686357365,7.426760212658627
0.09685133782665317,7.673182144707475
0.1037169458336086,7.922966402446588
0.1112789121527217,8.177513954913582


==> ebp_grid/malonaldehyde/T_50_N_256/malonaldehyde_T_50_N_256_pair_1_2_window_4.csv <==
lambda,bias*betaN
0.1112789121527217,8.177513954913582
0.11943165788155345,8.435641454085179
0.12855113355356126,8.699627047864313
0.13839139142669865,8.967260903737053
0.14960113548198203,9.241826457587639
0.16170397915630733,9.519803071744256
0.17579148865072558,9.805359819914278
0.1910006677530381,10.093473975636883
0.20915422957607321,10.388301326185019
0.22872384595837142,10.68360042910448
0.25274391952692543,10.980382182333825
0.27851830279283973,11.273231104147435
0.3110175398986362,11.551004172200733


==> ebp_grid/malonaldehyde/T_50_N_256/malonaldehyde_T_50_N_256_pair_1_2_window_5.csv <==
lambda,bias*betaN
0.3110175398986362,11.551004172200733
0.3455277212248957,11.816788008333361
0.38969043480937904,12.025023531246783
0.43574677666820305,12.209688118775524
0.49363829524165365,12.247034360150021
0.5527524566718255,12.249216562205694
0.6224628561935776,11.946643756831586
0.6926077583773608,11.597321881127336
0.7686184464985649,10.616887555966136
0.8446859056221045,9.527278801826583
0.9223429528110525,5.380786036293158
1.0,3.6321885435581276


==> ebp_grid/malonaldehyde/T_50_N_512/malonaldehyde_T_50_N_512_pair_1_2_window_1.csv <==
lambda,bias*betaN
0.0,2.4849066497880004
0.0015054732355621785,0.5069994507136983
0.003010946471124357,1.0139989014273967
0.004492286242155667,1.4450987904839827
0.005972764103739444,1.8734879809099572
0.007509479695072558,2.2651601348770805
0.009050361044164882,2.6541125083657704
0.010669572784783726,3.017817797643314
0.012297822647501785,3.378609961819571
0.014019126267598919,3.720418662796773
0.0157553184888767,4.059190009662125
0.017597447822562774,4.383097181634122
0.019461647388000568,4.703907650503336


==> ebp_grid/malonaldehyde/T_50_N_512/malonaldehyde_T_50_N_512_pair_1_2_window_2.csv <==
lambda,bias*betaN
0.019461647388000568,4.703907650503336
0.021444595346683224,5.012885640110757
0.023458521147081933,5.318776895997711
0.025604793485245775,5.615249386594478
0.027793176085425798,5.908724997326185
0.03012893721454749,6.194817899346364
0.032520842545170764,6.478098340905008
0.035077081652415375,6.755768475106445
0.037707270959139595,7.030913970997136
0.04052135936390299,7.302031641094655
0.043432236767634386,7.571029402879978
0.04654983667650895,7.837416500521185
0.049793767005193224,8.102208192296544


==> ebp_grid/malonaldehyde/T_50_N_512/malonaldehyde_T_50_N_512_pair_1_2_window_3.csv <==
lambda,bias*betaN
0.049793767005193224,8.102208192296544
0.05327145380005568,8.365661493291764
0.056914145159279214,8.628170047853947
0.06082299922894809,8.89047272094602
0.0649481105008538,9.152608115343627
0.06937875427492685,9.415534595033526
0.07409456171768938,9.679199420996229
0.07916438829735817,9.944519221134112
0.08461352109514074,10.211612207888255
0.09047727686357365,10.481093402262372
0.09685133782665317,10.753513929091842
0.1037169458336086,11.028921010837072
0.1112789121527217,11.308559045379635


==> ebp_grid/malonaldehyde/T_50_N_512/malonaldehyde_T_50_N_512_pair_1_2_window_4.csv <==
lambda,bias*betaN
0.1112789121527217,11.308559045379635
0.11943165788155345,11.591624311110614
0.12855113355356126,11.880297773331732
0.13839139142669865,12.172612445545811
0.14960113548198203,12.471845416746513
0.16170397915630733,12.774544700953188
0.17579148865072558,13.084946902950904
0.1910006677530381,13.397918045787673
0.20915422957607321,13.71763265832696
0.22872384595837142,14.037659696805711
0.25274391952692543,14.358668645379938
0.27851830279283973,14.675257762072253
0.3110175398986362,14.974904189883915


==> ebp_grid/malonaldehyde/T_50_N_512/malonaldehyde_T_50_N_512_pair_1_2_window_5.csv <==
lambda,bias*betaN
0.3110175398986362,14.974904189883915
0.3455277212248957,15.261435741723021
0.38969043480937904,15.48501588889387
0.43574677666820305,15.68269802717501
0.49363829524165365,15.718517609895482
0.5527524566718255,15.715482555036397
0.6224628561935776,15.37570730782114
0.6926077583773608,14.983448545937913
0.7686184464985649,13.882662336037066
0.8446859056221045,12.623322476162828
0.9223429528110525,6.924480417033739
1.0,3.6235336307030526


==> ebp_grid/malonaldehyde/T_50_N_768/malonaldehyde_T_50_N_768_pair_1_2_window_1.csv <==
lambda,bias*betaN
0.0,3.1780538303479458
0.0007464110999846095,0.3873640935539249
0.001492822199969219,0.7747281871078499
0.0022392332999538285,1.120105747442226
0.002985644399938438,1.4647594020314376
0.003720495773214984,1.7712902869810536
0.004454941542045634,2.076483530890684
0.005188981706430385,2.3548270976100936
0.005923000142005535,2.6317322887657415
0.0066830108056160934,2.894905515659815
0.0074449118130837716,3.1570800542439557
0.00820870316440857,3.399615690960123
0.00897266954757199,3.6403329108366638
0.009771522575701005,3.8734974500284958
0.010574325035335558,4.105806968765455
0.01138107692647565,4.322941824396261
0.012188360471856874,4.538033936916624
0.013035524198971984,4.748576244430286
0.013888943640868881,4.958404857040935
0.014748618797547564,5.15625357208517
0.015609419982886969,5.35194590556745
0.0165138423321592,5.544850065849331
0.01742716695978507,5.737185211192353
0.01834939386576457,5.9199716790692625
0.019273660877200116,6.100569908360188


==> ebp_grid/malonaldehyde/T_50_N_768/malonaldehyde_T_50_N_768_pair_1_2_window_2.csv <==
lambda,bias*betaN
0.019273660877200116,6.100569908360188
0.020244828514539095,6.279514877444293
0.02122797077976831,6.4580377375394225
0.022223087672887765,6.628928023058914
0.023221588699976203,6.797661276633118
0.02427013673714389,6.96550870204148
0.02533425495522512,7.133080536464915
0.0264139433542199,7.294566466574587
0.027498939769435207,7.453977656577294
0.028637190611074812,7.61303640433128
0.029795257053244387,7.7719640107834165
0.030973139095943937,7.926079041516749
0.032159041738857995,8.078246124935326
0.03340156358212059,8.230430439655215
0.034668942635292285,8.382622319336654
0.0359611788983731,8.531067520900983
0.03726522233616073,8.677733050359683
0.03862953522624693,8.824670245518956
0.04002475552776827,8.971746756422109
0.04145088324072478,9.115984871124759
0.04289409136526387,9.258654398453446
0.044401574554427316,9.40175951559685
0.04594727534958361,9.545123632089549
0.04753119375073276,9.686435560246291
0.04913952895571068,9.826436368077283


==> ebp_grid/malonaldehyde/T_50_N_768/malonaldehyde_T_50_N_768_pair_1_2_window_3.csv <==
lambda,bias*betaN
0.04913952895571068,9.826436368077283
0.050816616062505704,9.96696581500451
0.052540847330546765,10.107857757312015
0.05431222275983383,10.247390913930118
0.05611826301356651,10.385924963423667
0.05799811309456554,10.525020730176964
0.059936116372804736,10.664559062044004
0.06193227284828407,10.803361675946775
0.06397749608393481,10.941543527817197
0.06610231182015013,11.080267699825464
0.06829901755687542,11.219481709377595
0.07056761329411067,11.358531370146338
0.07290570269850555,11.49742216042447
0.07533006567407924,11.636787078456083
0.07784367717156207,11.776642473474057
0.08044653719095406,11.916868030828644
0.08314820807388827,12.05750341077019
0.08594395307621373,12.198496525141724
0.0888511933311511,12.339913621059912
0.09186992883870028,12.482209886665812
0.09503017755148759,12.625622021490729
0.09829369244996311,12.769223790558947
0.10169764936097467,12.913083462198058
0.10524204828452217,13.058312072495202
0.10899125847635133,13.20553705166865


==> ebp_grid/malonaldehyde/T_50_N_768/malonaldehyde_T_50_N_768_pair_1_2_window_4.csv <==
lambda,bias*betaN
0.10899125847635133,13.20553705166865
0.11285465292384039,13.35272304441271
0.11689677055410157,13.499848014919465
0.12111761136713473,13.648810630331553
0.12563903207846633,13.80086383035716
0.13028764964882078,13.952571423096238
0.1351664329640738,14.103653631221592
0.14027538202422524,14.257003554922367
0.14583315428692878,14.414775523995214
0.15153352228712644,14.571786469343756
0.15753409183994313,14.727195259483231
0.16383486294537894,14.885214642215578
0.17081942647622497,15.049180374742795
0.17796422852248453,15.211810608665147
0.18550491395976554,15.371141375446065
0.19344148278806803,15.533227901528347
0.20244198822974083,15.70272053073305
0.2116209879435898,15.870067589769048
0.22132357085582166,16.03112097631018
0.23154973696643655,16.194643378826274
0.243458849071854,16.366101904119027
0.25555960845513453,16.534269656716038
0.2683385043600836,16.690793136697323
0.28179553678670144,16.848616458979368
0.29790860392318885,17.01153083027272


==> ebp_grid/malonaldehyde/T_50_N_768/malonaldehyde_T_50_N_768_pair_1_2_window_5.csv <==
lambda,bias*betaN
0.29790860392318885,17.01153083027272
0.3142075566598869,17.169608912423413
0.33131764656114165,17.306583187406147
0.34923887362695294,17.442160789849243
0.371134672799092,17.57089469684811
0.3931736875550044,17.692994713990366
0.4160083444429926,17.778239787484786
0.43963864346305653,17.857728185055905
0.4683411610751038,17.900517773615974
0.49711559885519313,17.935012713087588
0.5264243007407403,17.90789025933068
0.5562672667317452,17.870628827623754
0.590829565654295,17.74380642402495
0.6254101209912154,17.606903140313136
0.6601878456033431,17.361126351380793
0.6951627394906783,17.10205627428868
0.7328487109121159,16.66020348499979
0.7705361135352925,16.20369094305679
0.8082502319242744,15.473529684903683
0.8459910660790618,14.721124834086329
0.8844932995592962,13.334777592338263
0.9229955330395306,11.881870021470863
0.961497766519765,6.568463361679748
1.0,4.390550917817706


==> ebp_grid/water_dimer/T_12_N_256/water_dimer_T_12_N_256_pair_1_2_window_1.csv <==
lambda,bias*betaN
0.0,3.4339872044851463
0.0005520898435870163,0.04712274933102102
0.0011041796871740326,0.09424549866204204
0.0016562695307610488,0.14063764038211984
0.002208359374348065,0.1870176053086819
0.0026181218278846998,0.22097807625817642
0.003023059624131491,0.2545175474118382
0.003423172763088439,0.28727533610844963
0.0038230363508062574,0.31999269295383437
0.004200572697664636,0.35053978749587605
0.004576542220603053,0.3809345829289112
0.00495094491962151,0.4108752778981292
0.005325207723647113,0.4407754281830778
0.005695650430141401,0.4700526475713617
0.006065676398723182,0.49926191086182764
0.006435285629392457,0.5281266147418346
0.006804840838480481,0.5569466535130784
0.007178528658713444,0.5857754687887495
0.007552840269307908,0.6146056088198062
0.007927775670263872,0.6431716399717229
0.00830281903493625,0.6716919599714808
0.008686588559497194,0.7005549579505954
0.009072069095800994,0.7294851476903684
0.009459260643847651,0.7582208720755828
0.009846828614477734,0.786913814082794
0.01024628569333583,0.8161500724891619
0.010648654390535478,0.8455193879728742
0.011053934706076681,0.874759421671052
0.01146000358491872,0.9039644415523139
0.01188045602792738,0.9338434326887994
0.01230519293685801,0.9639231812204578
0.012734214311710615,0.9939378394623443


==> ebp_grid/water_dimer/T_12_N_256/water_dimer_T_12_N_256_pair_1_2_window_2.csv <==
lambda,bias*betaN
0.012734214311710615,0.9939378394623443
0.013164632795016035,1.0239312726097398
0.013611645105258943,1.054689041383389
0.0140645574428574,1.0857185739352617
0.014523369807811414,1.116748812930419
0.014984461728789162,1.1477793248695722
0.015464260962187096,1.17963666532587
0.01595189116357488,1.211840120045159
0.01644735233295251,1.2441128682919795
0.016946356083087453,1.2764169636107785
0.01746621435429618,1.3095888785766352
0.017996245562614074,1.3431841201995938
0.018536449708041133,1.376920978664168
0.01908199464545051,1.4107321859705915
0.01965073755807416,1.445436913020685
0.020232566507998182,1.4806456768492597
0.020827481495222563,1.516074550408155
0.021430316978707693,1.5516366482775077
0.0220589671785789,1.5881010652255514
0.022704362059349177,1.6251507702246377
0.023366501621018533,1.662505219389349
0.024040269433312243,1.7000712964468554
0.024742916323096182,1.7385333139157164
0.02546701624187285,1.777660887118726
0.02621256918964225,1.8171866297816284
0.02697515836631765,1.8570285658391519
0.027770286928088892,1.8977415533816213
0.028593024665092986,1.9391936149113185
0.029443371577329916,1.9811469171181433
0.030318739304621607,2.0235544686886153
0.031231174631300755,2.0667887561385965
0.03217948182835486,2.1108231105687483


==> ebp_grid/water_dimer/T_12_N_256/water_dimer_T_12_N_256_pair_1_2_window_3.csv <==
lambda,bias*betaN
0.03217948182835486,2.1108231105687483
0.03316366089578391,2.1554753530117483
0.034184907562600425,2.200766079734692
0.03524897076424662,2.246816813184109
0.036360279797429014,2.293706174745496
0.037518834662147615,2.341348280854011
0.03873307211403387,2.3898775501787832
0.03999765068195166,2.4390760339267383
0.04132562176635357,2.489117232133516
0.04271698536723959,2.5400730488005303
0.044193685048008115,2.592260082625557
0.04573089333664281,2.6450012270495633
0.04735523402060486,2.6985402907361027
0.049066707099894226,2.753197412867033
0.050912509288646525,2.809578208433066
0.05283307380184008,2.8663767080591014
0.05487715867715396,2.9238653274364443
0.05704476391458811,2.9827411384087985
0.059431337066690106,3.044076061754129
0.061913386920573646,3.1056734515258855
0.0645772971588031,3.1677707773479806
0.06742306778137844,3.2316214024831065
0.07064165219186275,3.2990662912099444
0.0739867365269386,3.3665908698511147
0.07761145227426929,3.4342916051450167
0.08151579943385488,3.504232614319133
0.08608815496716045,3.579525388873759
0.09083331550693619,3.654631295424877
0.09602573606345846,3.729253543613979
0.10166541663672711,3.806671643431534
0.10856301600709524,3.8919530759541177
0.11569450722629392,3.97652399951162


==> ebp_grid/water_dimer/T_12_N_256/water_dimer_T_12_N_256_pair_1_2_window_4.csv <==
lambda,bias*betaN
0.11569450722629392,3.97652399951162
0.12354326678190614,4.0589160289095405
0.1321092946739321,4.144398325333672
0.14308329483820362,4.240255089631507
0.1543364708480405,4.334363519163161
0.16662044997996428,4.422016558788912
0.17993523223397484,4.5119686676143465
0.19745912723650708,4.611308642338494
0.2152272508599476,4.707631415467013
0.23410550457842544,4.7902396358881365
0.2540938883919412,4.872926110465283
0.2797439356901482,4.956011681238137
0.30553663525051805,5.035645903807929
0.3321535478811598,5.095339003426687
0.3595946735820731,5.153079770639807
0.39249621087353825,5.197886335665573
0.42545984692322936,5.2396127540069655
0.45890253053638164,5.257578040783199
0.4928242617129948,5.272701300007563
0.531137262221331,5.2617726400064635
0.5694728361757568,5.247927072348818
0.6080612327263819,5.201412138937864
0.6469024518732072,5.151298009601118
0.6893463930158776,5.049895338321845
0.7317957503996453,4.944591563137938
0.7743498217779697,4.763866445797767
0.8170086071508504,4.576460348518919
0.8627564553631377,4.191965343049196
0.9085043035754256,3.788613472407691
0.9542521517877127,2.2538496914598953
1.0,4.120283292174252


==> ebp_grid/water_dimer/T_12_N_256/water_dimer_T_12_N_256_pair_1_4_window_1.csv <==
lambda,bias*betaN
0.0,3.4657359027997265
0.0004186909664358583,0.06940465614947645
0.0008373819328717166,0.1388093122989529
0.001256072899307575,0.20751572498038395
0.0016747638657434332,0.276213185822481
0.0019898180007427396,0.3274512567112564
0.0023021802699904476,0.3782358369518936
0.002611850673486556,0.42819950696223047
0.002921414819124049,0.4781307726213713
0.0032112523759494117,0.5245371321465125
0.0035000378480381277,0.5707554966778405
0.0037877712353901966,0.616477223232957
0.004075433535935736,0.6621653931680591
0.004356953911879168,0.7065628390803705
0.00463796947210188,0.7508541980866994
0.00491848021660387,0.7947565660061329
0.005198941881799679,0.8386211153476739
0.005479089156195024,0.8821292375300999
0.005759201006274824,0.9255971989058648
0.006039277432039079,0.9687540243267153
0.006319349303248477,1.0118708465533621
0.006602371554090974,1.0551321600983252
0.0068858213961846436,1.0984144144140584
0.007169698829529487,1.1414511021888865
0.007453645432047316,1.1844480659644505
0.007742686360289215,1.2278970132608968
0.008032639705078708,1.2714269128297402
0.008323505466415797,1.3147709345921261
0.008614550946163776,1.3580783440593007
0.008912251918772355,1.4020408935974702
0.009211386382150908,1.446144550227854
0.009511954336299437,1.490118757337902
0.009812858264847178,1.5340626247166211


==> ebp_grid/water_dimer/T_12_N_256/water_dimer_T_12_N_256_pair_1_4_window_2.csv <==
lambda,bias*betaN
0.009812858264847178,1.5340626247166211
0.010121691288775495,1.5788077050871407
0.010432538051213164,1.6237562681222446
0.010745398552160184,1.6686313247446942
0.011058811207214608,1.713486226383029
0.011381224980009045,1.7592450579626862
0.011706294820333323,1.8052706229676516
0.01203402072818744,1.8512774235708749
0.012362587724092676,1.8972782821135463
0.012701161600705004,1.9442617272732723
0.01304312764026889,1.9915782526421695
0.013388485842784334,2.038932109440639
0.013735072242230513,2.086299482791195
0.014092620474071902,2.134704924245643
0.014454399588592143,2.1835110235647504
0.01482040958579124,2.232410579957855
0.015188157266947723,2.2813485205063513
0.015567834404784726,2.3313635208214105
0.01595271712371868,2.381848510852788
0.01634280542374959,2.4324841949751175
0.016735303715029085,2.4831896448802944
0.01714073614119959,2.5349948563017564
0.017552513614675122,2.587339573372716
0.017970636135455676,2.6398926495687283
0.01839205320002922,2.6925539122335174
0.018827468693142245,2.7463203937967346
0.019270569598002434,2.8006936622061476
0.019721355914609787,2.8553323367177175
0.020176599770030498,2.9101249467685397
0.02064702851818488,2.966013733785321
0.021126754139441522,3.0225736495567728
0.02161577663380041,3.0794565394183766
0.022110803358704505,3.136548016713204


==> ebp_grid/water_dimer/T_12_N_256/water_dimer_T_12_N_256_pair_1_4_window_3.csv <==
lambda,bias*betaN
0.022110803358704505,3.136548016713204
0.022622312079782075,3.1947044665480235
0.023145042585488395,3.2535860040696463
0.023678994875823464,3.3128444061849707
0.024220997576870466,3.3723731676827344
0.024780966172746083,3.4329151687529804
0.025354509000269993,3.4942227286113248
0.02594162605944219,3.5559585755144867
0.026539540802880075,3.618035105294209
0.027157130120233002,3.6810480799655525
0.02779119117388689,3.744845055011276
0.028441723963841748,3.809117228353764
0.029106767569109362,3.8738080287672116
0.029793488847361965,3.9393311968390496
0.030500301627405534,4.0056258276186645
0.03122720590924007,4.072438025394027
0.0319736994053208,4.139754850990244
0.03274425208551613,4.207770983473311
0.03353948085198285,4.276504353789042
0.034359385704720954,4.345794226160923
0.035205914755804514,4.415684534961809
0.0360793780029131,4.486113126056415
0.03698341520226631,4.557152740295241
0.037918026353864154,4.628788481942526
0.0388891563928653,4.701136264661023
0.03989075577399601,4.773838961429137
0.04093065947094675,4.846987835859624
0.04200886748371751,4.920782072737243
0.0431377723850736,4.995430465794891
0.044301565964359295,5.070237820568879
0.045513992246213525,5.1452667583414025
0.046775051230636286,5.221012877321519
0.0481075394969566,5.297812356200293


==> ebp_grid/water_dimer/T_12_N_256/water_dimer_T_12_N_256_pair_1_4_window_4.csv <==
lambda,bias*betaN
0.0481075394969566,5.297812356200293
0.04948054454715034,5.374576261435195
0.05091628526269651,5.45128508489894
0.052414761643595105,5.528822085646144
0.05401570627790267,5.6077117759563295
0.055664474690288075,5.686386692497168
0.05739569789246285,5.764691309435681
0.059209375884427,5.843990024026927
0.06117323938636464,5.925099416485651
0.06319457536690515,6.005836151308339
0.0653265990840141,6.085855175128293
0.06756931053769151,6.167096505671993
0.0700376546851431,6.250829461460252
0.07257636665830056,6.3340438801809
0.07526707313498271,6.4161382588355105
0.07810977411518957,6.4997375140701825
0.08130079583264052,6.586785444800829
0.08457937754605954,6.67315191373132
0.08807114881487907,6.757859171322305
0.09177610963909912,6.844376135654295
0.0960334252204932,6.9355818856334395
0.10040032721550551,7.0258789959507535
0.10506989644813015,7.11366653005921
0.11004213291836713,7.203515765022968
0.11590723773956042,7.2994470175098645
0.1219066799129468,7.394123869231713
0.12833034530378504,7.484839455379726
0.1351782339120751,7.577662395370006
0.14346376786839637,7.6776269233813
0.1519023190961471,7.775851561395455
0.1608989333138169,7.86773071824357
0.1704536105214058,7.961320405822438
0.18220566075180109,8.061645308153645


==> ebp_grid/water_dimer/T_12_N_256/water_dimer_T_12_N_256_pair_1_4_window_5.csv <==
lambda,bias*betaN
0.18220566075180109,8.061645308153645
0.19410800093417324,8.159716624660268
0.20665157824497998,8.24817264164866
0.2198363926842214,8.337377229531526
0.2359983795054805,8.430057325138739
0.25228040773876614,8.520203061252762
0.26917187698695566,8.597482049170592
0.2866727872500491,8.674300899571028
0.3075764098463559,8.748550648832675
0.32855818360678984,8.820341702486797
0.3500230736545551,8.876933546930777
0.37197107998965173,8.932137959906651
0.3972525887073345,8.977769095752587
0.4225774376530252,9.02118576779015
0.4482393772610002,9.047378832429276
0.47423840753125945,9.071661989646916
0.5032291174292917,9.078994718498897
0.5322404105627421,9.084264581933203
0.5614634169747812,9.068316401071419
0.5908981366654089,9.050092470057269
0.6229087012455318,9.004180245522678
0.654926778404775,8.956056567356294
0.6870560417349992,8.875203375439382
0.7192964912362043,8.791507757513644
0.7536216814433027,8.654516651922442
0.7879483290153656,8.514438425597229
0.8223118964998666,8.296153140676969
0.8567123838968054,8.072936057028768
0.892534287922604,7.659844722354773
0.9283561919484027,7.225899151809769
0.9641780959742013,5.165323183327715
1.0,6.5387344193308055


==> ebp_grid/water_dimer/T_12_N_256/water_dimer_T_12_N_256_pair_1_5_window_1.csv <==
lambda,bias*betaN
0.0,3.4657359027997265
0.00036106675408283746,0.07049600393248516
0.0007221335081656749,0.14099200786497032
0.0010832002622485125,0.21077870442486096
0.0014442670163313498,0.28055968076400484
0.0017461558671977107,0.3383645166488658
0.0020470824757353482,0.39597461854260013
0.0023470468419442628,0.45291538663553577
0.0026469875464565696,0.509839695700583
0.0029335741758457975,0.5637809144648097
0.003219719348206164,0.6176235186736375
0.0035054230635376687,0.670948780495689
0.0037911083848263033,0.724252486384958
0.004072164043263839,0.7762723049489112
0.004352986273322328,0.8282273896981427
0.0046335750750017704,0.879726265418599
0.004914150029234997,0.9311980778915855
0.005193972674089818,0.9821237796755881
0.00547374387898714,1.0330121405577797
0.005753463643926964,1.0834867929247203
0.0060331794178356025,1.1339293472172016
0.006314353641509601,1.1842302914544593
0.006595654686902327,1.2345189217738721
0.006877082554013779,1.2844273720526473
0.007158522658308617,1.3342991382924139
0.007442855164201454,1.3842769221984672
0.007727494827786114,1.4342659646177547
0.008012441649062597,1.483902800519743
0.008297424122571166,1.5334987553081156
0.00858634056990918,1.5833669676939384
0.008875753194126583,1.6332695188758357
0.009165661995223374,1.6828444785494778
0.009455638456803719,1.7323747666538125


==> ebp_grid/water_dimer/T_12_N_256/water_dimer_T_12_N_256_pair_1_5_window_2.csv <==
lambda,bias*betaN
0.009455638456803719,1.7323747666538125
0.009750336090197771,1.7822900450707553
0.010045726739637873,1.8322618358271636
0.010341810405124024,1.8819276806063314
0.010638003156469275,1.9315453672224148
0.010939561466673848,1.9816286151056008
0.011242022394256623,2.0317901817066173
0.011545385939217601,2.0816654602952624
0.011848911274085995,2.131489423108105
0.012158362531811146,2.1818383584716563
0.01246894253674711,2.2322872886067717
0.012780651288893885,2.2824681025590436
0.013092587961150535,2.332594777666703
0.013410926588532447,2.3832853502760893
0.013730632623805191,2.4340963670120583
0.014051706066968766,2.484655158155298
0.014373087847205765,2.5351570749001766
0.01470131562925222,2.58625017702789
0.01503117018400587,2.6374837588505335
0.015362651511466718,2.6884796519281875
0.015694539532104364,2.7394161228195943
0.01603370185287229,2.7909618696221177
0.01637477459589665,2.8426676282800853
0.016717757761177447,2.8941488805810898
0.017061267267284,2.94556827908987
0.01741245024137683,2.9976035994700885
0.017765848237156427,3.0498167117307227
0.01812146125462278,3.1018160824041034
0.01847774339322368,3.153750885306336
0.018842089151962414,3.2062996015969283
0.019208981317060465,3.259042185273319
0.019578419888517832,3.311579549253207
0.01994869823228519,3.364049234397015


==> ebp_grid/water_dimer/T_12_N_256/water_dimer_T_12_N_256_pair_1_5_window_3.csv <==
lambda,bias*betaN
0.01994869823228519,3.364049234397015
0.020327434245670295,3.4171235216241227
0.020709080424945382,3.470405843976667
0.02109363677011045,3.52348915112076
0.02147923697912736,3.5765010723748647
0.021873701683123112,3.6301014715712467
0.022271478396231836,3.6839217416471612
0.022672567118453536,3.737546620079256
0.023074943844219174,3.7910955128720882
0.02348658643456282,3.8452066736086383
0.02390197701507285,3.899545268569614
0.024321115585749262,3.9536879358494383
0.024741830015927453,4.007748224445143
0.025172232403600014,4.062337200221824
0.025606866312936787,4.1171570968361735
0.026045731743937765,4.1717768842632355
0.02648651612080972,4.226305924500714
0.026937432755510627,4.281321816783485
0.027393117511542806,4.3365668159111
0.027853570388906256,4.391603158173482
0.02831635056358616,4.446537656013549
0.0287897244673318,4.501907302469461
0.029268459053255282,4.557497144610501
0.0297525543213566,4.612864368124965
0.03023946067889265,4.668114852603543
0.030737447362621958,4.723739022047341
0.031241452988974763,4.779566180854959
0.031751477557951074,4.835151093699585
0.032264887782153105,4.890599743190027
0.03278990118040221,4.946351344083359
0.03332167085721036,5.002279347059388
0.03386019681257758,5.057939912793215
0.0344027938588714,5.113439330445204


==> ebp_grid/water_dimer/T_12_N_256/water_dimer_T_12_N_256_pair_1_5_window_4.csv <==
lambda,bias*betaN
0.0344027938588714,5.113439330445204
0.03495755163418836,5.169161033473451
0.035519890123701554,5.2250213040089735
0.036089809327410995,5.28058308194699
0.03666461609685222,5.335952410710297
0.03725218093549149,5.391454055460116
0.03784825115359613,5.447043910867609
0.038452826751166125,5.502298935541575
0.03906326416431361,5.557323198493785
0.03968710838697782,5.6123823915243545
0.04032050266573613,5.667466466254575
0.04096344700058853,5.722175675479546
0.04161342123784354,5.776608942040933
0.04227750228378846,5.830973966643838
0.042952312451835575,5.885287088912126
0.043637851741984875,5.939183314724955
0.04433182105664304,5.9927519790370685
0.045040662010531314,6.046147312402992
0.045761572700606344,6.099401971377805
0.04649455312686814,6.152199037387297
0.047237650831992356,6.204612532822916
0.04799645545154988,6.256749789040993
0.04876885710151236,6.308647912802091
0.04955485578187978,6.3600526693233
0.05035300938336679,6.411016385433094
0.0511677897132739,6.461608579232197
0.05199791779249192,6.5118578293598945
0.05284339362102081,6.561587304631385
0.05370349777311164,6.610821369493055
0.054581239847271736,6.659601382595526
0.05547633987648412,6.707934551109582
0.0563887978607488,6.755734820045744
0.05731889376708275,6.80299359424953


==> ebp_grid/water_dimer/T_12_N_256/water_dimer_T_12_N_256_pair_1_5_window_5.csv <==
lambda,bias*betaN
0.05731889376708275,6.80299359424953
0.0582677456565828,6.849733725969874
0.05923627595465058,6.895929708199393
0.06022448466128608,6.941596481103509
0.061234011643869955,6.9866899439051044
0.06226353832710896,7.031221981397249
0.06331543755684353,7.075125983797466
0.06438970933307368,7.118523363920346
0.06548982525784183,7.161335507964235
0.06661132959119363,7.203566937205155
0.0677583499207505,7.24510558387411
0.06893088624651245,7.2861791336146435
0.07013486192474136,7.3266796174969455
0.07136177380848946,7.36660262952095
0.07261787722653475,7.405790677361669
0.0739031721788772,7.444571897417197
0.07522684859298073,7.482818214273681
0.07657520138080404,7.520510220764102
0.07795707678952957,7.557449201851564
0.07937247481915735,7.594053164067679
0.08083493345120563,7.630186811329788
0.08232402271486762,7.665804331345097
0.08385175250283189,7.700672960845439
0.08541812281509843,7.7352872127674575
0.08704245391381837,7.769519898321991
0.08869561804466493,7.803284205283129
0.09039350279676908,7.836322047487166
0.09213610817013085,7.869190426059956
0.09395045287342668,7.901786956724284
0.09579610878347827,7.93396670256207
0.09769372797282667,7.96545476294304
0.09964331044147189,7.9968581649608215
0.10168213419412685,8.028116175441824


==> ebp_grid/water_dimer/T_12_N_256/water_dimer_T_12_N_256_pair_1_5_window_6.csv <==
lambda,bias*betaN
0.10168213419412685,8.028116175441824
0.10375505606020362,8.059007853113094
0.10588859679458586,8.089248272455952
0.10808275639727355,8.11948527245603
0.11038850982570537,8.149715977756898
0.11273147571664635,8.179625432107748
0.11514540490818617,8.208922268367862
0.11763029740032484,8.23829045065054
0.12025542689126596,8.267799626263521
0.12292121747192232,8.297024074728881
0.12567031369980008,8.325665179769848
0.12850271557489928,8.354443604097447
0.13151214195034397,8.383513831909138
0.1345659782394876,8.412324823807088
0.13771774408191612,8.44056416727987
0.14096743947762952,8.468995566641919
0.14444134200849523,8.497866672908337
0.1479636093141618,8.526491174014405
0.15160090635449,8.554529154739093
0.15535323312947988,8.582799776398126
0.15938993897071663,8.611645538144845
0.16347896804783393,8.640243062352651
0.16770254258864406,8.668202261460396
0.17206066259314703,8.696416509310989
0.1767788895740043,8.725313387620378
0.18155304457282576,8.753945267310742
0.18648312010657755,8.781838362972305
0.19156911617525976,8.809985436997785
0.1971082562985834,8.838870635643394
0.20270601625243684,8.867458944531723
0.2084815266601549,8.895147007059276
0.2144347875217376,8.923058241903794
0.22095092482055828,8.951676189085378


==> ebp_grid/water_dimer/T_12_N_256/water_dimer_T_12_N_256_pair_1_5_window_7.csv <==
lambda,bias*betaN
0.22095092482055828,8.951676189085378
0.2275267045857922,8.979951789298791
0.2342999214812215,9.007094102996891
0.24127057550684622,9.034393368317808
0.24892520816207653,9.062236358903483
0.25663800693712696,9.08968195676556
0.26456192718411714,9.11568516622346
0.27269696890304707,9.141741653466863
0.28163589622667073,9.168001006124282
0.2906283966652477,9.193805094418202
0.2998351895636377,9.217788125258123
0.30925627492184077,9.241688792800947
0.3195791743817571,9.265242848135154
0.3299479145087424,9.288289517009595
0.3405199480288162,9.309086037236389
0.3512952749419784,9.329647933416055
0.3630223845591456,9.349111362465989
0.3747852658335784,9.368028730331227
0.38672530198208693,9.384241795186565
0.39884249300467145,9.400074193269012
0.41188974711615467,9.41390809079379
0.42496182571663227,9.427174362765456
0.43817239883465703,9.437273881651338
0.45152146647022906,9.446875992581624
0.46569380707122054,9.453521289553647
0.47988074623537885,9.45959280566275
0.4941604292125971,9.462019125701548
0.5085328560028753,9.463876335559217
0.5235371000196243,9.461856482307947
0.5385476905421552,9.459266521894012
0.5536048221070878,9.452495775620534
0.568708494714422,9.445134356505715
0.5841811713007969,9.433089745577425


==> ebp_grid/water_dimer/T_12_N_256/water_dimer_T_12_N_256_pair_1_5_window_8.csv <==
lambda,bias*betaN
0.5841811713007969,9.433089745577425
0.5996546312992115,9.420481823427135
0.6151348406936584,9.403020758441167
0.6306217994841377,9.384991762029676
0.646172315087255,9.361614744694506
0.6617209158383716,9.337678116090293
0.6772496717596611,9.307941879788732
0.6927585828511234,9.277684942367081
0.7080392783995731,9.24143994206442
0.7233178133284716,9.20462946168472
0.7385685002720416,9.160530571423147
0.7537913392302831,9.115941482840883
0.7686069014030958,9.064183243818512
0.7834214997576945,9.011833721229348
0.7982198508909701,8.949516847085656
0.8130019548029227,8.886653622959669
0.8274618221586351,8.812954457518149
0.8419221054767974,8.73859331034689
0.8563923718937652,8.648344601661787
0.8708726214095387,8.557282577202432
0.8856548596641826,8.441617750572
0.900438137230943,8.325088583164842
0.915263680157114,8.173409557504126
0.9301314884426956,8.019980646612229
0.9475986163320217,7.758933794002735
0.9650657442213477,7.49609043877483
0.9825328721106739,7.0104807588637215
1.0,9.820707944956942


==> ebp_grid/water_dimer/T_12_N_256/water_dimer_T_12_N_256_pair_4_3_window_1.csv <==
lambda,bias*betaN
0.0,3.4011973816621555
0.0008222290928068884,0.0706846191056163
0.0016444581856137769,0.1413692382112326
0.0024666872784206654,0.21045755548460093
0.0032889163712275537,0.2795078655714872
0.004023087204007944,0.3398281052649328
0.004752962511908994,0.3997224878660155
0.005478542294930701,0.4580278023866946
0.0062037999135864585,0.5162139368013435
0.006956588098184662,0.5753098303729766
0.007712199930571834,0.6344990325760952
0.008470635410747976,0.6925916663080992
0.009229442423527929,0.7505400147149565
0.010040949743475793,0.8110506349222282
0.010861003059180618,0.8719767586647025
0.011689602370642403,0.9320188896434682
0.01251986340350137,0.9918891331404015
0.013419474257289175,1.0550279170468946
0.014334936498717856,1.1189137959041442
0.015266250127787415,1.1820789944797845
0.016201759712408968,1.2450534247455871
0.017222455511697158,1.3116437582575489
0.018268965315429788,1.3793298200259232
0.019341289123606848,1.4464254262144938
0.020422486495811683,1.513318063297507
0.021607064444310955,1.5839595756726166
0.02283166068040807,1.6560522655801502
0.024096275204103037,1.7276523961447492
0.025378230985757068,1.7990390843274093
0.026786786442184397,1.8741257571543892
0.028256458982985053,1.9509986294648343


==> ebp_grid/water_dimer/T_12_N_256/water_dimer_T_12_N_256_pair_4_3_window_2.csv <==
lambda,bias*betaN
0.028256458982985053,1.9509986294648343
0.029787248608159022,2.0274458047020065
0.031350779528532983,2.1036649279356396
0.03307280828261034,2.183362438898971
0.03488876167888231,2.2651212166650874
0.0367986397173489,2.3465137789446366
0.038769930021865795,2.4276668926368146
0.04094648836790643,2.511940367752682
0.04327083970384417,2.5984605030936065
0.04574298402967898,2.6847451317337905
0.04833213113918233,2.7708433175692235
0.05119985388358387,2.8596750527013457
0.05430981631050556,2.9508837872218936
0.05766201841994743,3.042218410500323
0.06124544931724946,3.1336732003203656
0.06523117961595384,3.2276243655538805
0.06963836643041309,3.3241907812205578
0.0744670097606272,3.4216746574671366
0.07978032808395939,3.520213613380602
0.08571984373700826,3.6212245561787215
0.09245034549075187,3.725358008725878
0.09997183334519019,3.831659990854703
0.10859191300614897,3.940973819624732
0.1182439438151553,4.052314942825586
0.12947425285058703,4.1667566339794595
0.1422828401124443,4.284366398690842
0.15775477188139458,4.407322287530517
0.1747814170586477,4.529036339634732
0.19471019393139943,4.648432296499422
0.21754110249964975,4.768908348509535
0.24638356958000462,4.891621740463742


==> ebp_grid/water_dimer/T_12_N_256/water_dimer_T_12_N_256_pair_4_3_window_3.csv <==
lambda,bias*betaN
0.24638356958000462,4.891621740463742
0.27675821384652255,5.005775069898272
0.3106686516195712,5.1001744089027845
0.3481148828991506,5.187596715009133
0.39469524740393414,5.2569950194618915
0.44219803550892833,5.312240775883358
0.4923842377236261,5.326315483486516
0.5452538540480273,5.321935805956232
0.6069787369344503,5.256656657485589
0.6680055061436663,5.169017110952592
0.726394957016764,4.996904949517381
0.7821470895537442,4.807858663235169
0.8263609543702097,4.544725580747335
0.8697792322247379,4.24011931703888
0.9091059199893027,3.722222407052949
0.9443410176639041,3.2382574985187147
0.9543446431170644,2.9635399322699363
0.9642700357657885,2.6736239023564177
0.9736008591007999,2.2681995485908395
0.9823371131220984,1.8845589401289369
0.9852763163346966,1.7133098483778835
0.9882108276957929,1.5407073805565004
0.9910827810368639,1.350059898464075
0.9938921763579093,1.1631210616148264
0.9954191322684319,1.0522094522506624
0.9969460881789547,0.941145486543841
0.9984730440894773,0.8236825544457675
1.0,4.002056488352023


==> ebp_grid/water_dimer/T_12_N_256/water_dimer_T_12_N_256_pair_5_6_window_1.csv <==
lambda,bias*betaN
0.0,3.58351893845611
0.00040329758685539067,0.03516528866820879
0.0008065951737107813,0.07033057733641758
0.0012098927605661718,0.10508659489329568
0.0016131903474215627,0.13983474185187897
0.0020555252634984604,0.17747792458941372
0.002499391055231103,0.21523463814180926
0.0029447877226194915,0.2526332529509916
0.0033902762425472247,0.29001038183558114
0.0038815164513504694,0.33065877750797634
0.0043764914918986535,0.3715742153671312
0.0048752013641917774,0.412200960145094
0.005374300281458333,0.4527976327270993
0.005924557731168711,0.4968567212877807
0.00648134605736128,0.5413578203989313
0.007044665260036038,0.5856395149543215
0.007608978291740695,0.6298878218599221
0.00823052384705253,0.6777520087244231
0.008862244073227865,0.7262590186927286
0.009504138970266697,0.7746156996810234
0.010148115049982155,0.8229416315597705
0.010856498679928049,0.8750007836363585
0.011579860809927534,0.9279281264566304
0.012318201439980607,0.9807676703119945
0.013060465010523905,1.033584219200359
0.013875848967225973,1.0902015231033448
0.014712634012559874,1.1479312431081705
0.01557082014652561,1.2056192634243783
0.016435961634296694,1.2632937313417851
0.017385055838728476,1.3247641302488222
0.018364286915807687,1.387597171049573
0.019373654865534332,1.4504049370564471
0.020394918949200754,1.513202726171002
0.021513876825182937,1.5796872557450194
0.022675080665409776,1.6477660514636696
0.023878530469881268,1.7157913274968248
0.025101929757468295,1.7837913303451631


==> ebp_grid/water_dimer/T_12_N_256/water_dimer_T_12_N_256_pair_5_6_window_2.csv <==
lambda,bias*betaN
0.025101929757468295,1.7837913303451631
0.02644084371953371,1.8552314408538984
0.027839165228473725,1.928440749587981
0.029296894284288343,2.00151526531305
0.030787821675121122,2.074514455533082
0.03241795986050653,2.1505509044496907
0.034132468224408685,2.228428116212709
0.03593134676682759,2.3060513629234682
0.03778559323889811,2.3835079450686827
0.03981138880835724,2.463461978880268
0.04195892889854376,2.5451883977454064
0.04422821350945769,2.6265636282546625
0.046590835586262605,2.7076696143577412
0.0491704687148778,2.790681144444222
0.05192969719671527,2.8752696764480006
0.05486852103177503,2.959543627740873
0.057967697860783256,3.0435367033990075
0.06134961419900324,3.1289179534276714
0.06500379821276048,3.2156359639612897
0.06893024990205499,3.3023216662070682
0.07313944110056125,3.388973817538551
0.0777283126627425,3.4766374036940504
0.08274242623223972,3.565433796852448
0.08818178180905294,3.654727051527965
0.09413497147803965,3.7446206805366673
0.10060955404706301,3.8351464743858115
0.10776421431178639,3.9264968310703154
0.11559895227220977,4.018907359389018
0.12439198153111955,4.112811765919545
0.13389501570369816,4.206545390227449
0.1444799621256769,4.300018774958021
0.15614682079705575,4.3946576463454
0.16959883467994485,4.49121957071651
0.18393912374595447,4.585854960696402
0.19986895787649564,4.677042868081481
0.21738833707156832,4.768256538188475
0.23799849833656342,4.859520302476971


==> ebp_grid/water_dimer/T_12_N_256/water_dimer_T_12_N_256_pair_5_6_window_3.csv <==
lambda,bias*betaN
0.23799849833656342,4.859520302476971
0.25951176559568356,4.946239368264024
0.2829374926070686,5.023334366636256
0.3082756793707184,5.097582170710385
0.33803642931148065,5.165245837970155
0.36848112457334,5.226061885680551
0.40065848131531173,5.269530630532532
0.43456849953739607,5.306326774268717
0.4733052175969367,5.32453495775376
0.5124958646378471,5.333795445903339
0.5530832162368181,5.315524563789963
0.5950672723938497,5.284865694097279
0.6418234024575884,5.2118812001752985
0.6883461241903818,5.124179215211997
0.7339776504777473,4.980283173545471
0.7787179813196852,4.819167275453815
0.8196261717462838,4.584005994734101
0.8597380443169741,4.3186658474104735
0.8959568073698909,3.90578457446771
0.9282824609050339,3.522618394120053
0.9387093734026993,3.30659960961987
0.9490332649485702,3.0794129687753675
0.9586801616683617,2.778837557668212
0.9676500635620735,2.494655840831061
0.9713168393181623,2.3388913957755997
0.9749728251686193,2.1807886817162476
0.9785252279250097,2.0002385852196203
0.9819740475873339,1.8237121629167734
0.9841539743473441,1.6964757494877996
0.9863342113903726,1.5684558924807501
0.9885196198170425,1.427378642505562
0.9907101996273535,1.2853889189920185
0.9930326497205151,1.1201311202502218
0.9953550998136766,0.9545736067858097
0.9976775499068383,0.7734309277453594
1.0,4.147636310194322


==> ebp_grid/water_dimer/T_12_N_512/water_dimer_T_12_N_512_pair_1_2_window_1.csv <==
lambda,bias*betaN
0.0,2.70805020110221
0.0007689528474956983,0.13120269046513044
0.0015379056949913967,0.2594611030863536
0.0019843378293741636,0.3325530338104965
0.0024192513668600405,0.40277956544214
0.002800218152343219,0.46349485174573246
0.003177188882122494,0.5228328196363261
0.0035332016566049372,0.5781919270727265
0.0038867962054762073,0.6325181895476977
0.004233024896878839,0.6850759923829521
0.0045780750510864875,0.7368259504926864
0.0049232710559898715,0.7879677983866884
0.005268497446454867,0.8384825878702973
0.005618934234582477,0.8891127998891175
0.005970730256882943,0.9392831100500967
0.006331649851450749,0.990070925111239


==> ebp_grid/water_dimer/T_12_N_512/water_dimer_T_12_N_512_pair_1_2_window_2.csv <==
lambda,bias*betaN
0.006331649851450749,0.990070925111239
0.00669547240083089,1.04056664489476
0.007071925496989966,1.0920755965926165
0.007453190230017208,1.1434772400139632
0.007850328399868397,1.196201547708044
0.008254609616290364,1.2490202324897002
0.008678291276727984,1.3034528119984348
0.009112183697173844,1.3582255576787254
0.00956925924833594,1.414868049600928
0.01004050226826907,1.4721394660619023
0.010539367899448981,1.5315324883877466
0.01105773184445015,1.5919148087491166
0.011609184062787029,1.6546792369332248
0.01218752050320917,1.7188960345392186
0.012805690789833506,1.7857460976424537
0.01346103933291322,1.8546355081952033


==> ebp_grid/water_dimer/T_12_N_512/water_dimer_T_12_N_512_pair_1_2_window_3.csv <==
lambda,bias*betaN
0.01346103933291322,1.8546355081952033
0.014165255320254378,1.9264390552159583
0.014921829283589932,2.0010805359355306
0.01573939149867572,2.0789126725122333
0.016632016177454113,2.1606524165328214
0.017603080615157446,2.2458871482053357
0.018685268044671126,2.3365552755817767
0.019872255646640746,2.431045120311067
0.021230734439901918,2.533217370510732
0.02273694302064155,2.639592268576891
0.024523838197590218,2.75717820987855
0.02653555242820769,2.8794938965567045
0.029046864555866903,3.0190212822342186
0.03194289147520494,3.1643179881618906
0.03584879472269991,3.3383164013912676
0.040552265391607493,3.5210314556506113


==> ebp_grid/water_dimer/T_12_N_512/water_dimer_T_12_N_512_pair_1_2_window_4.csv <==
lambda,bias*betaN
0.040552265391607493,3.5210314556506113
0.04776237652781196,3.7582468242796985
0.057231091131546626,4.0136231781121126
0.07535778569414742,4.389581318440742
0.09992120938973964,4.760114778736394
0.15538093292369098,5.305829124099375
0.21573422934710004,5.673721297770452
0.306672356329616,6.007426584556892
0.39843721575914204,6.185080106597658
0.497367089729416,6.250621507368368
0.5964136328421935,6.1993273946545635
0.6970352093787701,6.011294146993119
0.7976754310172358,5.622294806467407
0.8988377155086182,4.812677812315389
1.0,3.2368296614002623


==> ebp_grid/water_dimer/T_12_N_512/water_dimer_T_12_N_512_pair_1_4_window_1.csv <==
lambda,bias*betaN
0.0,2.772588722239781
0.0007503888433848573,0.25151316779269406
0.0015007776867697147,0.49825833786639206
0.001881511283983835,0.6215905666966655
0.0022522541988690167,0.7404618156153435
0.002561440421867124,0.8386611553315038
0.0028672068286492826,0.9349289307350843
0.003144913760491477,1.0216267699114936
0.0034202155944816747,1.106876079391545
0.0036807880947097157,1.1869188386777014
0.003939627732142209,1.2658025255158711
0.004190506403557091,1.3416590514547369
0.004440178867999606,1.4165589011167898
0.004686086729746418,1.4897477540703838
0.004931288728487784,1.562147511305699
0.005175601229499216,1.6337054345240047
0.005419712876184532,1.7046230201335617


==> ebp_grid/water_dimer/T_12_N_512/water_dimer_T_12_N_512_pair_1_4_window_2.csv <==
lambda,bias*betaN
0.005419712876184532,1.7046230201335617
0.0056650797701264625,1.7753154694157636
0.005910781396670155,1.8455078418215236
0.00615946607756005,1.9159405749996945
0.006409076533936696,1.986012557564775
0.0066631539416361785,2.056693546668162
0.006918826689093816,2.127157496475547
0.007180370513605244,2.198549543549603
0.007444306258397846,2.2698830325989117
0.007715385515669942,2.3423990908182115
0.007989761778701804,2.4150210722812537
0.00827265320182965,2.489075251628497
0.00855997250820741,2.5634306420645863
0.008857169198494412,2.639428485930393
0.00916012769606181,2.7159394441642557
0.009474522817783418,2.7943097956065457
0.009796376607431689,2.8734503382283


==> ebp_grid/water_dimer/T_12_N_512/water_dimer_T_12_N_512_pair_1_4_window_3.csv <==
lambda,bias*betaN
0.009796376607431689,2.8734503382283
0.010131353159664952,2.954644295087028
0.010475873539232758,3.036900448517389
0.010835483524533764,3.1214040701904096
0.011207308904952123,3.2073214637962724
0.011596543148943853,3.295675112011645
0.012001445370151619,3.3858653249863546
0.012426588063640082,3.4786808273074956
0.012871971229409243,3.5738537153013232
0.013341045711213481,3.6718204553698164
0.013836443877501143,3.772775704409344
0.014359950204263665,3.876683405288151
0.014918178376318661,3.9843771141359325
0.015510226454763701,4.095143359850244
0.016148776904495055,4.2106975011517385
0.01682892373344665,4.3294103109681625
0.017572851677202614,4.454230909320254


==> ebp_grid/water_dimer/T_12_N_512/water_dimer_T_12_N_512_pair_1_4_window_4.csv <==
lambda,bias*betaN
0.017572851677202614,4.454230909320254
0.018369237753894603,4.582218812456334
0.019255552058476916,4.718069376134423
0.020210310427293446,4.856995048111859
0.02129669199656039,5.006226367302812
0.02247649654599185,5.158308195914371
0.023858717552446434,5.324279157574466
0.025376692234577714,5.492751275111148
0.02722788048427906,5.680779922169755
0.029295155220053656,5.870989692715241
0.03196747211683334,6.0906766308802585
0.03503564890242565,6.312897853572439
0.03937937421863639,6.584354094836245
0.04463577680831324,6.861758852841824
0.05331471917348792,7.234236239105142
0.06478979063996862,7.619578556743143
0.08864771955508985,8.200017090027412


==> ebp_grid/water_dimer/T_12_N_512/water_dimer_T_12_N_512_pair_1_4_window_5.csv <==
lambda,bias*betaN
0.08864771955508985,8.200017090027412
0.11776212730017754,8.693566487026066
0.17491108880508477,9.336104585164684
0.23420169906977747,9.767995793129598
0.30762719114905296,10.117997382405768
0.381382344809186,10.333031964592015
0.4579396219066078,10.447402959416413
0.53455898205048,10.466788218713269
0.6119026444029405,10.393015822886422
0.6892609796693073,10.215984944013517
0.7668834273859864,9.90575282888933
0.8445091118489507,9.390003993437704
0.9222545559244757,8.442065783296709
1.0,5.5986397948587125


==> ebp_grid/water_dimer/T_12_N_512/water_dimer_T_12_N_512_pair_1_5_window_1.csv <==
lambda,bias*betaN
0.0,2.772588722239781
0.0003744238982713171,0.14811408648157398
0.0007488477965426342,0.294644202568787
0.0010602368949358728,0.4152973352714562
0.001370592635954061,0.5344568396851614
0.0016655460437896505,0.6466903333639125
0.0019599860405191535,0.7577438788549995
0.002248816251170207,0.8657254856793704
0.0025373612184613394,0.9726548524545255
0.0028247324659197446,1.0782099889612096
0.0031120227671827885,1.1827987166653484
0.003400738570737196,1.2869633394245885
0.0036895794183522497,1.390227700168666
0.003981621399768357,1.4936759617831439
0.004274006359806005,1.596279150837173
0.0045709373063445745,1.6994889687649644
0.004868446832983262,1.8019020424053989


==> ebp_grid/water_dimer/T_12_N_512/water_dimer_T_12_N_512_pair_1_5_window_2.csv <==
lambda,bias*betaN
0.004868446832983262,1.8019020424053989
0.005171596830451288,1.9052308798099031
0.005475582453227364,2.00780643467407
0.005786145171044618,2.111529729295342
0.0060978247540575455,2.2145391991227794
0.0064169113969059464,2.318871093113595
0.00673742247433809,2.422524785487268
0.0070662136866353085,2.5276677348857235
0.007396790810374013,2.632171215522242
0.007736387949954631,2.7382653917562156
0.00807814989333731,2.843749363474363
0.008429736094173605,2.9509225538132147
0.00878392873066086,3.0575170326304915
0.009148737555714673,3.1658699451696006
0.009516642769100397,3.273670820002043
0.009896050305156948,3.383299122757585
0.01027912879525738,3.4924040475756795


==> ebp_grid/water_dimer/T_12_N_512/water_dimer_T_12_N_512_pair_1_5_window_3.csv <==
lambda,bias*betaN
0.01027912879525738,3.4924040475756795
0.010674539602065188,3.6033578288473582
0.011074239910336433,3.713804051213286
0.011487229804545652,3.8261221753767125
0.011905240208998108,3.9379498263326167
0.0123375171512539,4.051638535423619
0.012775630404429241,4.164842196668609
0.013229130229400763,4.279889543792912
0.01368942877214269,4.394454618314931
0.014166240104139794,4.510797323108019
0.014650914669115552,4.626639815480642
0.015153435126699531,4.744188228714943
0.015665096163424302,4.861215014559466
0.016195986816837656,4.979823308187873
0.016737453759429734,5.097862640344422
0.017299720260323732,5.217329762378679
0.01787425316739579,5.336164989590346


==> ebp_grid/water_dimer/T_12_N_512/water_dimer_T_12_N_512_pair_1_5_window_4.csv <==
lambda,bias*betaN
0.01787425316739579,5.336164989590346
0.018471375728484916,5.45624078982406
0.019082765439479562,5.5756040945816
0.019718671186469798,5.695960077972469
0.020371141822646252,5.815490174761392
0.021050342599373214,5.935726260236519
0.021748848477608888,6.055004109524878
0.02247658895670489,6.174653694869663
0.02322688184217886,6.293190649242714
0.024009254082228565,6.411720811150319
0.024818044614281814,6.528967270404584
0.025662218800727315,6.645800196682341
0.02653748771375994,6.7611772711984095
0.02745188199544583,6.875704236275094
0.028402956310244164,6.98860532124114
0.0293975678162649,7.100227450281576
0.030435716513508033,7.210089048448854


==> ebp_grid/water_dimer/T_12_N_512/water_dimer_T_12_N_512_pair_1_5_window_5.csv <==
lambda,bias*betaN
0.030435716513508033,7.210089048448854
0.03152254169119034,7.318263277801316
0.03266128844800777,7.424590895806581
0.033854778506211936,7.528872531156896
0.03511056266599409,7.631295508585387
0.036428342465860394,7.731389916869013
0.037821402685828884,7.829709588669081
0.03928515328388361,7.9255081863249295
0.04084053955723528,8.019722227787392
0.042477154542674714,8.111323172118224
0.04422624005254342,8.201644122096628
0.04606950984426017,8.289361516437111
0.04805217237311202,8.37622109393052
0.05014507704356458,8.460574105080346
0.05241253177155162,8.544602506226052
0.05481038001866128,8.626289688070141
0.05742933031993539,8.70829215674811


==> ebp_grid/water_dimer/T_12_N_512/water_dimer_T_12_N_512_pair_1_5_window_6.csv <==
lambda,bias*betaN
0.05742933031993539,8.70829215674811
0.06020427119541429,8.788161771794165
0.06326283129672007,8.869090392841333
0.06651024315415625,8.948107273486643
0.07012636558308513,9.029030139280163
0.07397395558911447,9.108241651148827
0.07830762750705478,9.190312480583286
0.082928369514315,9.27081008219022
0.0881987964605623,9.355224378580417
0.09382866646821228,9.43808382553598
0.10033717507040191,9.525994483905086
0.10729776778162509,9.61216500819253
0.11545505372264296,9.70451225619535
0.12417766996148302,9.794604243424093
0.1345256108065619,9.891775582220932
0.1455637951069066,9.985679963290861
0.15876474223375087,10.086925148723841


==> ebp_grid/water_dimer/T_12_N_512/water_dimer_T_12_N_512_pair_1_5_window_7.csv <==
lambda,bias*betaN
0.15876474223375087,10.086925148723841
0.1727657302749694,10.183249545370524
0.1895097157368995,10.285923337852322
0.20710223460419655,10.381424239234143
0.22789307169172257,10.480523272984916
0.24947692943939995,10.570016480730223
0.27436503993770783,10.6587961277244
0.2998874281916872,10.73602429136158
0.32835055876741565,10.807807997342334
0.35723768132869343,10.867001996962065
0.38832956221483017,10.916929014745953
0.41964511787617836,10.954005961927365
0.4522778694359939,10.979487967167735
0.4849794620782506,10.992179595103714
0.5181457320269852,10.992239147746924
0.5512806819698283,10.979429169868885
0.5841695461520943,10.953704940013374


==> ebp_grid/water_dimer/T_12_N_512/water_dimer_T_12_N_512_pair_1_5_window_8.csv <==
lambda,bias*betaN
0.5841695461520943,10.953704940013374
0.6169781693059493,10.91452096968731
0.6490378761946352,10.862249141574937
0.6810116800904378,10.79501750428944
0.7120061898673702,10.713696289940724
0.7429417378121136,10.614315221529797
0.7730223391901172,10.497146004548922
0.8030912396500796,10.355536075864064
0.8329300220552287,10.18476585056522
0.862812909198613,9.974363010060479
0.8940189384890392,9.696133668952621
0.9253238715685829,9.324806442482485
0.9626619357842915,8.648794218537445
1.0,9.615907264249772


==> ebp_grid/water_dimer/T_12_N_512/water_dimer_T_12_N_512_pair_4_3_window_1.csv <==
lambda,bias*betaN
0.0,2.70805020110221
0.0008367270757513048,0.14574518799864977
0.0016734541515026095,0.28809765316364855
0.0024297807365921994,0.41378675071071536
0.0031820872971487033,0.5359423767207514
0.003971476869605929,0.6609970756381114
0.004764769917000072,0.7834047326000779
0.005627790742410512,0.9128116384084763
0.006502432864157001,1.0399298664310384
0.007473430005424293,1.176274673304761
0.008467098915990599,1.3105943013618604
0.009587202418118683,1.4557147057053759
0.010746816730109823,1.5990041470433742
0.012071834735690252,1.7542359007271302
0.013463014218706399,1.9077356651983508
0.01507500067021011,2.073931971035702


==> ebp_grid/water_dimer/T_12_N_512/water_dimer_T_12_N_512_pair_4_3_window_2.csv <==
lambda,bias*betaN
0.01507500067021011,2.073931971035702
0.016797390605957606,2.2384065405511593
0.01882502302964392,2.4159148795969476
0.021040496984369505,2.591747005452087
0.023700340751912484,2.7807398499849705
0.026693461879068497,2.9686432488795647
0.030382662409074116,3.1704137725887738
0.034704662396215745,3.373441232002494
0.040238409152549455,3.593453761610047
0.047105077354994494,3.8210005442639354
0.05642669843942298,4.073935919155536
0.06902159003316263,4.347577088114809
0.0875550385084559,4.660389583483132
0.11573864191627375,5.013793545492474
0.15698009099318744,5.380245779418587
0.22433723140829326,5.77188338529994


==> ebp_grid/water_dimer/T_12_N_512/water_dimer_T_12_N_512_pair_4_3_window_3.csv <==
lambda,bias*betaN
0.22433723140829326,5.77188338529994
0.3042660235842166,6.053058866021898
0.4156239451621847,6.249682050564305
0.532062468994441,6.284199470759685
0.664758920040419,6.126735760559461
0.789848256261752,5.7137665537618005
0.882607354478341,5.059712939635565
0.9640674756114492,3.5549045454213304
0.9777337342436705,2.908374314148866
0.9904031717452065,1.8615986590466265
0.9936028085052332,1.4834474937879762
0.9967279866888572,1.0600837988194969
0.9983639933444286,0.8167272735030253
1.0,3.1235542988567575


==> ebp_grid/water_dimer/T_12_N_512/water_dimer_T_12_N_512_pair_5_6_window_1.csv <==
lambda,bias*betaN
0.0,2.772588722239781
0.000817197795755832,0.14405041841079935
0.001634395591511664,0.2846310353990784
0.0022124373264368158,0.38194542807299037
0.0027796083313242096,0.4756999320543507
0.0033221171683715744,0.563761703655052
0.0038622772275294123,0.649862014348054
0.00441189926677125,0.735843548851582
0.004962940603025689,0.8203929618213408
0.00554156956211795,0.907387570215846
0.006126006441807648,0.9933936718168255
0.006752578725740047,1.0835224143364393
0.007390855288628751,1.1731277418422223
0.008086260032510957,1.2682273397891404
0.008801827663802634,1.3633514341136959
0.009592620549323694,1.4652800847794256
0.010416324483570109,1.5679266253677526


==> ebp_grid/water_dimer/T_12_N_512/water_dimer_T_12_N_512_pair_5_6_window_2.csv <==
lambda,bias*betaN
0.010416324483570109,1.5679266253677526
0.011339476204318836,1.6787621762388785
0.012315666744535467,1.791233759392851
0.013426426115641163,1.9134546516011852
0.014623694020889835,2.038569155373075
0.016010703888323773,2.1752944471845996
0.01754366911128485,2.316707505709534
0.01936181420551337,2.472144121009352
0.021441374181737055,2.635008132516825
0.023992653238967834,2.815465036550611
0.02705853493002453,3.0079999760379224
0.031033536365407035,3.224992090868918
0.03619039346841314,3.463497448799055
0.04362080549839789,3.7449928078968657
0.054587858525905,4.0710743578774515
0.07375021344203089,4.4900381782754515
0.10827875939931739,4.996988268123069


==> ebp_grid/water_dimer/T_12_N_512/water_dimer_T_12_N_512_pair_5_6_window_3.csv <==
lambda,bias*betaN
0.10827875939931739,4.996988268123069
0.16066369215869128,5.481842154292353
0.2538632233228356,5.973213337675544
0.35454718630726223,6.244957478675058
0.476437039449154,6.366077359341503
0.5984102756079513,6.308521366968728
0.7206836906276081,6.051549330300098
0.8336982764905396,5.522124122620566
0.9027334238590227,4.8872290646881
0.964329204116652,3.6068218479149756
0.9763292036352583,3.0585883530997364
0.9876169959930468,2.2269243427607854
0.9914266131622472,1.8302747967321515
0.995175475764004,1.3650029743181573
0.9975877378820021,1.0230679506944629
1.0,3.3550393672954235


==> ebp_grid/water_dimer/T_12_N_768/water_dimer_T_12_N_768_pair_1_2_window_1.csv <==
lambda,bias*betaN
0.0,2.70805020110221
0.0007689528474956983,0.19591426337012052
0.0015379056949913967,0.3848681608749356
0.0019843378293741636,0.4913170652345258
0.0024192513668600405,0.5926945873240523
0.002800218152343219,0.6795992703757499
0.003177188882122494,0.7638397120693519
0.0035332016566049372,0.8417917330765583
0.0038867962054762073,0.9176693043633488
0.004233024896878839,0.9904748995667649
0.0045780750510864875,1.0615671747103654
0.0049232710559898715,1.1312302027149865
0.005268497446454867,1.199446181818736
0.005618934234582477,1.2672142385665328
0.005970730256882943,1.3337589437187862
0.006331649851450749,1.4004956679237424


==> ebp_grid/water_dimer/T_12_N_768/water_dimer_T_12_N_768_pair_1_2_window_2.csv <==
lambda,bias*betaN
0.006331649851450749,1.4004956679237424
0.00669547240083089,1.4662133452063237
0.007071925496989966,1.5325880572316084
0.007453190230017208,1.5981504308365242
0.007850328399868397,1.6646933032323918
0.008254609616290364,1.7306322187353338
0.008678291276727984,1.7978244369814647
0.009112183697173844,1.8646538598163716
0.00956925924833594,1.9329383156394666
0.01004050226826907,2.0011287068113823
0.010539367899448981,2.0709449591481643
0.01105773184445015,2.1409928841144374
0.011609184062787029,2.212821834566329
0.01218752050320917,2.285294386760162
0.012805690789833506,2.3596687956882345
0.01346103933291322,2.4352022196383327


==> ebp_grid/water_dimer/T_12_N_768/water_dimer_T_12_N_768_pair_1_2_window_3.csv <==
lambda,bias*betaN
0.01346103933291322,2.4352022196383327
0.014165255320254378,2.512773423561539
0.014921829283589932,2.592211278932659
0.01573939149867572,2.673809890968773
0.016632016177454113,2.7582325457923442
0.017603080615157446,2.8449808791197437
0.018685268044671126,2.9359520215545487
0.019872255646640746,3.0294835969700262
0.021230734439901918,3.129358443903177
0.02273694302064155,3.2321882093925307
0.024523838197590218,3.3447903734216524
0.02653555242820769,3.4610828899664217
0.029046864555866903,3.5931367197059014
0.03194289147520494,3.730442242490742
0.03584879472269991,3.8951753259459228
0.040552265391607493,4.069056630340702


==> ebp_grid/water_dimer/T_12_N_768/water_dimer_T_12_N_768_pair_1_2_window_4.csv <==
lambda,bias*betaN
0.040552265391607493,4.069056630340702
0.04776237652781196,4.296716166988393
0.057231091131546626,4.544430493650525
0.07535778569414742,4.9135626377599575
0.09992120938973964,5.281265710661314
0.15538093292369098,5.826215829863502
0.21573422934710004,6.192847963491586
0.306672356329616,6.521759478228095
0.39843721575914204,6.692818646845824
0.497367089729416,6.751344347975964
0.5964136328421935,6.695031453242052
0.6970352093787701,6.50591693803873
0.7976754310172358,6.120611539150275
0.8988377155086182,5.3074805949916675
1.0,3.199695176664514


==> ebp_grid/water_dimer/T_12_N_768/water_dimer_T_12_N_768_pair_1_4_window_1.csv <==
lambda,bias*betaN
0.0,2.772588722239781
0.0007503888433848573,0.3783853938059296
0.0015007776867697147,0.7458275123613303
0.001881511283983835,0.9279405272691859
0.0022522541988690167,1.1024081342533998
0.002561440421867124,1.245706290268682
0.0028672068286492826,1.3854184403699088
0.003144913760491477,1.5105604838920816
0.0034202155944816747,1.632953368914403
0.0036807880947097157,1.7472517820592441
0.003939627732142209,1.8592842341718876
0.004190506403557091,1.9664233439871894
0.004440178867999606,2.071618356978977
0.004686086729746418,2.173820745504239
0.004931288728487784,2.2743278823215274
0.005175601229499216,2.373066963104735
0.005419712876184532,2.470315365191775


==> ebp_grid/water_dimer/T_12_N_768/water_dimer_T_12_N_768_pair_1_4_window_2.csv <==
lambda,bias*betaN
0.005419712876184532,2.470315365191775
0.0056650797701264625,2.56663450294168
0.005910781396670155,2.661640505757685
0.00615946607756005,2.7563202655498014
0.006409076533936696,2.84984880647475
0.0066631539416361785,2.94349825104622
0.006918826689093816,3.036149862851131
0.007180370513605244,3.129279919612273
0.007444306258397846,3.2215693754662986
0.007715385515669942,3.3145873363815106
0.007989761778701804,3.4069132424920365
0.00827265320182965,3.500188703738301
0.00855997250820741,3.592940996444117
0.008857169198494412,3.6867904310276707
0.00916012769606181,3.780285463369557
0.009474522817783418,3.8750094372111263
0.009796376607431689,3.9695789747354517


==> ebp_grid/water_dimer/T_12_N_768/water_dimer_T_12_N_768_pair_1_4_window_3.csv <==
lambda,bias*betaN
0.009796376607431689,3.9695789747354517
0.010131353159664952,4.065456270142013
0.010475873539232758,4.161393945613979
0.010835483524533764,4.258693664057887
0.011207308904952123,4.356308177933377
0.011596543148943853,4.455309115029648
0.012001445370151619,4.55492724213671
0.012426588063640082,4.655935430065208
0.012871971229409243,4.757936066194052
0.013341045711213481,4.86129315739826
0.013836443877501143,4.966100951439428
0.014359950204263665,5.072217759084298
0.014918178376318661,5.1803842534660145
0.015510226454763701,5.289787394909762
0.016148776904495055,5.402021853149302
0.01682892373344665,5.515429559512878
0.017572851677202614,5.632754492492335


==> ebp_grid/water_dimer/T_12_N_768/water_dimer_T_12_N_768_pair_1_4_window_4.csv <==
lambda,bias*betaN
0.017572851677202614,5.632754492492335
0.018369237753894603,5.751197301480234
0.019255552058476916,5.875080857022912
0.020210310427293446,6.000072820684821
0.02129669199656039,6.132743924206487
0.02247649654599185,6.266609099465773
0.023858717552446434,6.411592831536314
0.025376692234577714,6.55805559787553
0.02722788048427906,6.721260683130872
0.029295155220053656,6.886683789052054
0.03196747211683334,7.078881502564373
0.03503564890242565,7.275246919237366
0.03937937421863639,7.518629580685902
0.04463577680831324,7.772067463146012
0.05331471917348792,8.120681784054813
0.06478979063996862,8.491700822420846
0.08864771955508985,9.069032189227222


==> ebp_grid/water_dimer/T_12_N_768/water_dimer_T_12_N_768_pair_1_4_window_5.csv <==
lambda,bias*betaN
0.08864771955508985,9.069032189227222
0.11776212730017754,9.573545322455477
0.17491108880508477,10.240687436163208
0.23420169906977747,10.69128875148273
0.30762719114905296,11.055807606359027
0.381382344809186,11.278024519390604
0.4579396219066078,11.392843909135326
0.53455898205048,11.405068413299897
0.6119026444029405,11.314666328956736
0.6892609796693073,11.108466193523476
0.7668834273859864,10.751626576073285
0.8445091118489507,10.165302230621556
0.9222545559244757,9.11475533304167
1.0,5.765194223441023


==> ebp_grid/water_dimer/T_12_N_768/water_dimer_T_12_N_768_pair_1_5_window_1.csv <==
lambda,bias*betaN
0.0,2.772588722239781
0.0003744238982713171,0.22222246461096695
0.0007488477965426342,0.4408126568017612
0.0010602368949358728,0.6198303691992497
0.001370592635954061,0.7957455237674727
0.0016655460437896505,0.9606079527705611
0.0019599860405191535,1.1229258268679723
0.002248816251170207,1.2799604866635819
0.0025373612184613394,1.4346755328157035
0.0028247324659197446,1.5866137049415525
0.0031120227671827885,1.736370401524797
0.003400738570737196,1.8847202602963677
0.0036895794183522497,2.030982912851926
0.003981621399768357,2.176684730832815
0.004274006359806005,2.3203667077563073
0.0045709373063445745,2.464046634858596
0.004868446832983262,2.605755037268944


==> ebp_grid/water_dimer/T_12_N_768/water_dimer_T_12_N_768_pair_1_5_window_2.csv <==
lambda,bias*betaN
0.004868446832983262,2.605755037268944
0.005171596830451288,2.7478411998368935
0.005475582453227364,2.8879888533976126
0.005786145171044618,3.0287701937494362
0.0060978247540575455,3.167632343863293
0.0064169113969059464,3.3072904305092536
0.00673742247433809,3.4450353322755345
0.0070662136866353085,3.5837123258069483
0.007396790810374013,3.720477159610985
0.007736387949954631,3.858208485667975
0.00807814989333731,3.994007496752943
0.008429736094173605,4.130789135320883
0.00878392873066086,4.2656117645403935
0.009148737555714673,4.401380753598136
0.009516642769100397,4.5351484418970855
0.009896050305156948,4.669811095635289
0.01027912879525738,4.802422751301188


==> ebp_grid/water_dimer/T_12_N_768/water_dimer_T_12_N_768_pair_1_5_window_3.csv <==
lambda,bias*betaN
0.01027912879525738,4.802422751301188
0.010674539602065188,4.935805430328353
0.011074239910336433,5.067063451415928
0.011487229804545652,5.1989588443288
0.011905240208998108,5.328650323585045
0.0123375171512539,5.458796155689585
0.012775630404429241,5.586641189528098
0.013229130229400763,5.714745044836995
0.01368942877214269,5.840447887322446
0.014166240104139794,5.9661608625348155
0.014650914669115552,6.0893563453761566
0.015153435126699531,6.212317376564625
0.015665096163424302,6.332654491980504
0.016195986816837656,6.452477549269611
0.016737453759429734,6.569567591797741
0.017299720260323732,6.6858685209619875
0.01787425316739579,6.799347132704325


==> ebp_grid/water_dimer/T_12_N_768/water_dimer_T_12_N_768_pair_1_5_window_4.csv <==
lambda,bias*betaN
0.01787425316739579,6.799347132704325
0.018471375728484916,6.911776318306078
0.019082765439479562,7.021323214816411
0.019718671186469798,7.129565278931441
0.020371141822646252,7.234892815646425
0.021050342599373214,7.338700641106216
0.021748848477608888,7.439611350120675
0.02247658895670489,7.538830244579467
0.02322688184217886,7.635221216281593
0.024009254082228565,7.729799015431336
0.024818044614281814,7.821673804660454
0.025662218800727315,7.911675242381023
0.02653748771375994,7.999159071799221
0.02745188199544583,8.084758558515931
0.028402956310244164,8.168075095113863
0.0293975678162649,8.249555782471306
0.030435716513508033,8.32904276055275


==> ebp_grid/water_dimer/T_12_N_768/water_dimer_T_12_N_768_pair_1_5_window_5.csv <==
lambda,bias*betaN
0.030435716513508033,8.32904276055275
0.03152254169119034,8.406786229309843
0.03266128844800777,8.482866809377462
0.033854778506211936,8.557333766297518
0.03511056266599409,8.630506127884297
0.036428342465860394,8.7022239177092
0.037821402685828884,8.773049537286473
0.03928515328388361,8.842596048946472
0.04084053955723528,8.911681735032316
0.042477154542674714,8.97967201102563
0.04422624005254342,9.047663128772893
0.04606950984426017,9.114744600598037
0.04805217237311202,9.182325482421788
0.05014507704356458,9.249175572106495
0.05241253177155162,9.31706709677015
0.05481038001866128,9.384393223485286
0.05742933031993539,9.453359473636493


==> ebp_grid/water_dimer/T_12_N_768/water_dimer_T_12_N_768_pair_1_5_window_6.csv <==
lambda,bias*betaN
0.05742933031993539,9.453359473636493
0.06020427119541429,9.521904277983644
0.06326283129672007,9.592761325677936
0.06651024315415625,9.66330763087248
0.07012636558308513,9.736930052273483
0.07397395558911447,9.810301972502456
0.07830762750705478,9.887624558910742
0.082928369514315,9.964677206228561
0.0881987964605623,10.046675195142887
0.09382866646821228,10.128253515995299
0.10033717507040191,10.215871244647238
0.10729776778162509,10.302705644019527
0.11545505372264296,10.39668476586613
0.12417766996148302,10.489169878862649
0.1345256108065619,10.589687543372722
0.1455637951069066,10.687473085442363
0.15876474223375087,10.79350871750605


==> ebp_grid/water_dimer/T_12_N_768/water_dimer_T_12_N_768_pair_1_5_window_7.csv <==
lambda,bias*betaN
0.15876474223375087,10.79350871750605
0.1727657302749694,10.894885864178727
0.1895097157368995,11.003393312225054
0.20710223460419655,11.104669767056285
0.22789307169172257,11.210059078520587
0.24947692943939995,11.305447757629144
0.27436503993770783,11.400236391071816
0.2998874281916872,11.482787079462266
0.32835055876741565,11.559561126445802
0.35723768132869343,11.622862240806437
0.38832956221483017,11.6761963840218
0.41964511787617836,11.71569979291715
0.4522778694359939,11.742685824174943
0.4849794620782506,11.755872104099426
0.5181457320269852,11.75542170472902
0.5512806819698283,11.74109518540744
0.5841695461520943,11.712867296232192


==> ebp_grid/water_dimer/T_12_N_768/water_dimer_T_12_N_768_pair_1_5_window_8.csv <==
lambda,bias*betaN
0.5841695461520943,11.712867296232192
0.6169781693059493,11.670178567774734
0.6490378761946352,11.613480598909995
0.6810116800904378,11.540801738220647
0.7120061898673702,11.453144266094865
0.7429417378121136,11.346284721395662
0.7730223391901172,11.220536678753641
0.8030912396500796,11.068687182577083
0.8329300220552287,10.885384017540918
0.862812909198613,10.658602581016051
0.8940189384890392,10.355915323685402
0.9253238715685829,9.945121060439885
0.9626619357842915,9.173280496418036
1.0,9.656830702356215


==> ebp_grid/water_dimer/T_12_N_768/water_dimer_T_12_N_768_pair_4_3_window_1.csv <==
lambda,bias*betaN
0.0,2.70805020110221
0.0008367270757513048,0.21300881236966696
0.0016734541515026095,0.41791901759954087
0.0024297807365921994,0.5960112508411513
0.0031820872971487033,0.7663371441682667
0.003971476869605929,0.9376817327460376
0.004764769917000072,1.1022462907396857
0.005627790742410512,1.2726362298952179
0.006502432864157001,1.4362565805026963
0.007473430005424293,1.6074592885903431
0.008467098915990599,1.771662242346201
0.009587202418118683,1.944036741335415
0.010746816730109823,2.109128521288362
0.012071834735690252,2.282386238936386
0.013463014218706399,2.4482539058125887
0.01507500067021011,2.62218253042189


==> ebp_grid/water_dimer/T_12_N_768/water_dimer_T_12_N_768_pair_4_3_window_2.csv <==
lambda,bias*betaN
0.01507500067021011,2.62218253042189
0.016797390605957606,2.7891476897011955
0.01882502302964392,2.964480191262677
0.021040496984369505,3.1342466935243323
0.023700340751912484,3.313714430083211
0.026693461879068497,3.490469977726132
0.030382662409074116,3.679934606056838
0.034704662396215745,3.871594284062285
0.040238409152549455,4.08157990043204
0.047105077354994494,4.301908978336883
0.05642669843942298,4.5506245666731235
0.06902159003316263,4.823549459676778
0.0875550385084559,5.139022038870332
0.11573864191627375,5.49779102470632
0.15698009099318744,5.870411917830252
0.22433723140829326,6.268292781956712


==> ebp_grid/water_dimer/T_12_N_768/water_dimer_T_12_N_768_pair_4_3_window_3.csv <==
lambda,bias*betaN
0.22433723140829326,6.268292781956712
0.3042660235842166,6.554403375539589
0.4156239451621847,6.7557810937783405
0.532062468994441,6.791304479851661
0.664758920040419,6.625931011801226
0.789848256261752,6.189514451974473
0.882607354478341,5.503280037862953
0.9640674756114492,3.9942852729720606
0.9777337342436705,3.376110961995588
0.9904031717452065,2.2954326712645265
0.9936028085052332,1.841248840928353
0.9967279866888572,1.284855866572467
0.9983639933444286,0.9444013555855797
1.0,3.1345019335375306


==> ebp_grid/water_dimer/T_12_N_768/water_dimer_T_12_N_768_pair_5_6_window_1.csv <==
lambda,bias*betaN
0.0,2.772588722239781
0.000817197795755832,0.2120977018473984
0.001634395591511664,0.4162664407155927
0.0022124373264368158,0.5558237876166232
0.0027796083313242096,0.6888044102106972
0.0033221171683715744,0.8123210187569296
0.0038622772275294123,0.9317189615397035
0.00441189926677125,1.0495408786995193
0.004962940603025689,1.163967497062535
0.00554156956211795,1.280163620131399
0.006126006441807648,1.3934516726930668
0.006752578725740047,1.5104242753542914
0.007390855288628751,1.624900154063591
0.008086260032510957,1.7443701599578731
0.008801827663802634,1.8617511545986898
0.009592620549323694,1.9851521474572125
0.010416324483570109,2.106930638086818


==> ebp_grid/water_dimer/T_12_N_768/water_dimer_T_12_N_768_pair_5_6_window_2.csv <==
lambda,bias*betaN
0.010416324483570109,2.106930638086818
0.011339476204318836,2.235633461405396
0.012315666744535467,2.3633213216653943
0.013426426115641163,2.498845149510059
0.014623694020889835,2.6342444855513585
0.016010703888323773,2.778600608624384
0.01754366911128485,2.9242916521425877
0.01936181420551337,3.0807062876421605
0.021441374181737055,3.241098714282901
0.023992653238967834,3.4155918373224314
0.02705853493002453,3.599227665131752
0.031033536365407035,3.804594052335054
0.03619039346841314,4.030118836751061
0.04362080549839789,4.297910084757248
0.054587858525905,4.611768192746943
0.07375021344203089,5.021191086249557
0.10827875939931739,5.524409722301391


==> ebp_grid/water_dimer/T_12_N_768/water_dimer_T_12_N_768_pair_5_6_window_3.csv <==
lambda,bias*betaN
0.10827875939931739,5.524409722301391
0.16066369215869128,6.011712335505898
0.2538632233228356,6.5109870649790995
0.35454718630726223,6.790869361300631
0.476437039449154,6.9198948574800045
0.5984102756079513,6.867510007868354
0.7206836906276081,6.610610812794594
0.8336982764905396,6.069914544001847
0.9027334238590227,5.417297716586335
0.964329204116652,4.128676565784858
0.9763292036352583,3.580398816690835
0.9876169959930468,2.685595947697522
0.9914266131622472,2.204969466696437
0.995175475764004,1.5878112443313044
0.9975877378820021,1.1005517843503125
1.0,3.245995470342608

